CMB: A Comprehensive Medical Benchmark in Chinese

Large Language Models (LLMs) provide a possibility to make a great breakthrough in medicine. The establishment of a standardized medical benchmark becomes a fundamental cornerstone to measure progression. However, medical environments in different regions have their local characteristics, e.g., the ubiquity and significance of traditional Chinese medicine within China. Therefore, merely translating English-based medical evaluation may result in \textit{contextual incongruities} to a local region. To solve the issue, we propose a localized medical benchmark called CMB, a Comprehensive Medical Benchmark in Chinese, designed and rooted entirely within the native Chinese linguistic and cultural framework. While traditional Chinese medicine is integral to this evaluation, it does not constitute its entirety. Using this benchmark, we have evaluated several prominent large-scale LLMs, including ChatGPT, GPT-4, dedicated Chinese LLMs, and LLMs specialized in the medical domain. We hope this benchmark provide first-hand experience in existing LLMs for medicine and also facilitate the widespread adoption and enhancement of medical LLMs within China. Our data and code are publicly available at https://github.com/FreedomIntelligence/CMB.

==> pics/CMB-Clin-Doctorqa-addorigin.json <==
[
    {
        "id": 0,
        "Q1": "这个病人的主诉是右下腹痛并自扪及包块3小时，体格检查发现在右侧腹股沟区可扪及一圆形肿块，约4cm×4cm大小，有压痛、界欠清。他的血常规结果显示白细胞中性分类78％。根据这些信息，你能帮我做一个初步的诊断吗？",
        "A1": "从目前提供的信息来看，可能存在嵌顿性腹股沟斜疝合并肠梗阻的情况。其依据包括右下腹部疼痛和触摸到的包块；轻度毒性反应或中毒反应，如 T 37.8℃，P 101次／分，白细胞中性粒细胞78％；以及位于腹股沟韧带上内方的包块。但仍需进行进一步检查以确认。",
        "Q2": "谢谢你的建议。那么接下来我应该开具哪些检查呢？",
        "A2": "对于这种可能为嵌顿性腹股沟斜疝合并肠梗阻的情况, 常用的辅助检查有腹部B超和腹部X线检查。腹部B超可以帮助了解包块内的结构，而腹部X线可以观察到是否存在阶梯状液气平，这是肠梗阻的重要表现。",
        "Q3": "好的，我会为他安排这些检查。如果确诊为嵌顿性腹股沟斜疝合并肠梗阻，治疗原则应该是什么呢？",
        "A3": "如果确诊为嵌顿性腹股沟斜疝合并肠梗阻, 治疗原则上需要紧急手术治疗以防止疝内容物坏死并解除伴发的肠梗阻。术前应做好必要的准备，如有脱水和电解质紊乱，应迅速补液加以纠正。手术关键在于正确判断疝内容物的活力，并根据情况确定处理方法。在扩张或切开疝环、解除压迫后，如肠管已坏死，则需切除该段并进行一期吻合；如未坏死，则可将其送回腹腔，并行高位结扎疝囊+疝修补术。",
        "origin": {
            "id": "0",
            "title": "案例分析-腹外疝",
            "description": "现病史\n（1）病史摘要\n     病人，男，49岁，3小时前解大便后出现右下腹疼痛，右下腹可触及一包块，既往体健。\n（2）主诉\n     右下腹痛并自扪及包块3小时。\n\n体格检查\n体温： T 37.8℃，P 101次／分，呼吸22次/分，BP 100/60mmHg，腹软，未见胃肠型蠕动波，肝脾肋下未及，于右侧腹股沟区可扪及一圆形肿块，约4cm×4cm大小，有压痛、界欠清，且肿块位于腹股沟韧带上内方。\n\n辅助检查\n（1）实验室检查\n     血常规：WBC 5.0×109／L，N 78％。\n     尿常规正常。\n（2）多普勒超声检查\n     沿腹股沟纵切可见一多层分布的混合回声区，宽窄不等，远端膨大，边界整齐，长约4～5cm。\n（3）腹部X线检查\n     可见阶梯状液气平。",
            "QA_pairs": [
                {
                    "question": "简述该病人的诊断及诊断依据。",
                    "answer": "诊断：嵌顿性腹股沟斜疝合并肠梗阻。\n      诊断依据：\n      ①右下腹痛并自扪及包块3小时；\n      ②有腹胀、呕吐，类似肠梗阻表现；腹部平片可见阶梯状液平，考虑肠梗阻可能；腹部B超考虑， \n腹部包块内可能为肠管可能；\n      ③有轻度毒性反应或是中毒反应，如 T 37.8℃，P 101次／分，白细胞中性分类78％；\n      ④腹股沟区包块位于腹股沟韧带上内方。"
                },
                {
                    "question": "简述该病人的鉴别诊断。",
                    "answer": "（1）睾丸鞘膜积液：鞘膜积液所呈现的肿块完全局限在阴囊内，其上界可以清楚地摸到；用透光试验检查肿块，鞘膜积液多为透光（阳性），而疝块则不能透光。\n     （2）交通性鞘膜积液：肿块的外形与睾丸鞘膜积液相似。于每日起床后或站立活动时肿块缓慢地出现并增大。平卧或睡觉后肿块逐渐缩小，挤压肿块，其体积也可逐渐缩小。透光试验为阳性。\n     （3）精索鞘膜积液：肿块较小，在腹股沟管内，牵拉同侧睾丸可见肿块移动。\n     （4）隐睾：腹股沟管内下降不全的睾丸可被误诊为斜疝或精索鞘膜积液。隐睾肿块较小，挤压时可出现特有的胀痛感觉。如患侧阴囊内睾丸缺如，则诊断更为明确。\n     （5）急性肠梗阻：肠管被嵌顿的疝可伴发急性肠梗阻，但不应仅满足于肠梗阻的诊断而忽略疝的存在；尤其是病人比较肥胖或疝块较小时，更易发生这类问题而导致治疗上的错误。\n     （6）此外，腹股沟区肿块还应与以下疾病鉴别:肿大的淋巴结、动（静）脉瘤、软组织肿瘤、脓肿、\n圆韧带囊肿、子宫内膜异位症等。"
                },
                {
                    "question": "简述该病人的治疗原则。",
                    "answer": "嵌顿性疝原则上需要紧急手术治疗，以防止疝内容物坏死并解除伴发的肠梗阻。术前应做好必要的准备，如有脱水和电解质紊乱，应迅速补液加以纠正。手术的关键在于正确判断疝内容物的活力，然后根据病情确定处理方法。在扩张或切开疝环、解除疝环压迫的前提下，凡肠管呈紫黑色，失去光泽和弹性，刺激后无蠕动和相应肠系膜内无动脉搏动者，即可判定为肠坏死。如肠管尚未坏死，则可将其送回腹腔，按一般易复性疝处理，即行疝囊高位结扎+疝修补术。如肠管确已坏死或一时不能肯定肠管是否已失去活力时，则应在病人全身情况允许的前提下，切除该段肠管并进行一期吻合。凡施行肠切除吻合术的病人，因手术区污染，在高位结扎疝囊后，一般不宜作疝修补术，以免因感染而致修补失败。"
                }
            ]
        }
    },
    {
        "id": 1,
        "Q1": "这位患者有30年的反酸和烧心症状，5年的咳嗽、咳痰和喘息症状，最近10个月这些症状加重。我怀疑她可能是胃食管反流引起的，请你帮助我进行一下鉴别诊断。",
        "A1": "当然，医生。根据您提供的信息，这位患者的主要表现为长期反酸、烧心以及咳嗽、喘息等呼吸道相关表现。其中胃食管反流可能导致上述两类表现。但是还需要考虑其他可能性：\n1. 哮喘：常见于中老年人，有长期吸烟或接触有害气体史，且常伴随有肺气肿体征。\n2. 心脏问题：如左心衰竭也可引起喘息样呼吸困难。\n3. 肺部感染：例如慢性支气管炎或肺结核等也会出现类似的呼吸道表现。\n\n建议进行详细的体格检查并开具相应辅助检查单如胃镜、胸片等进一步明确诊断。",
        "Q2": "好的，我将进行详细的体格检查并开具胃镜、胸片等相关检查。另外，我还想了解一下这位患者可能会有哪些并发症？",
        "A2": "长期存在的胃食管反流疾病可能导致多种并发症，包括：\n1. 反流性食管炎：由于长期反酸引起食管粘膜的持续刺激和损伤。\n2. 巴雷特食管：长期胃酸反流可使下段食管黏膜形态发生改变，增加癌变的风险。\n3. 食管裂孔疝：部分患者可能出现胃部分或全部穿过裂孔进入胸腔。\n4. 呼吸系统并发症：如慢性咳嗽、哮喘、肺纤维化等。\n\n此外，如果未及时治疗，严重情况下还可能导致贫血、营养不良等问题。",
        "Q3": "明白了。假设我们确诊为胃食管反流引起的呼吸道表现，并且药物不能完全控制其症状，那么我们应该如何治疗呢？",
        "A3": "如果药物不能完全控制胃食管反流的症状，那么可能需要考虑进行手术治疗。目前常用的手术方法有腹腔镜下Nissen胃底折叠术和Toupet部分胃底折叠术等。具体选用哪种手术方式，还需根据患者的具体情况来决定。在做出决定之前，应充分与患者讨论，解释各种治疗方式的优缺点以及可能带来的并发症，并确保患者对此有充分理解。",
        "origin": {
            "id": "1",
            "title": "食管疾病 案例分析-胃食管反流病",
            "description": "现病史\n（1）病史摘要\n    杨XX，女，59岁，30年前无明显诱因开始出现反酸、反食、烧心，胸骨后烧灼感，伴胃胀、嗳气，弯腰后反酸加重，不规律服用“奥美拉唑、吗丁啉、莫沙必利”症状可缓解，停药反复发作。5年前开始出现咳嗽、咳痰，咳嗽严重时伴胸闷、喘息症状，无明显季节性，常于进食后1小时及凌晨发作，止咳平喘效果不佳，生活质量明显下降。2年前外院诊为“反流性食管炎LA-B、食管裂孔疝，睡眠时床头抬高及、服用“耐信 20mg BID”反流症状明显缓解，咳喘症状亦明显缓解。近10个月咳喘症状加重，伴有听力下降，调整耐信 40mg BID，咳喘症状再次改善，但仍时有发作。\n（2）主诉\n    反酸、烧心30年，咳嗽、咳痰、喘息5年，加重10个月。\n\n体格检查\n结果 T36.8℃，P70次/分，R20次/分，Bp136/80mmHg。\n    自主体位，神志清楚，全身皮肤及巩膜无黄染，全身浅表淋巴结无肿大。双肺听诊呼吸音粗及散在哮鸣音。心率70次/分，律齐，未闻及病理性杂音，腹部平软，肝脏、脾脏未触及，未触及腹部包块，肠鸣音正常。\n\n辅助检查\n（1）实验室检查\n    出凝血功能：正常；血生化：正常;血常规：正常。\n（2）胃镜\n    反流性食管炎：LA-C；食管裂孔疝（混合型）。\n（3）上消化道造影\n    反流性食管炎；食管裂孔疝。\n（4）食管高分辨率测压\n    LES压力低于正常，食管体部频繁无效，食管裂孔疝。\n（5）食管高分辨率测压\n    1.食管pH监测：未达到胃食管病理性酸反流；卧位酸廓清能力下降。\n    2.食管阻抗监测：反流总次数正常，以酸反流为主；\n    3.症状相关性分析：监测期间咳嗽、喘息症状与弱酸反流相关。\n\n辅助检查\n胃镜：\n所见：齿状线上移约4cm，可见多条纵行糜烂，底部有融合，齿状线不规整，周围可见充血、水肿、糜烂。 贲门口松弛。反转胃镜可见食管裂孔疝疝囊。\n结论：反流性食管炎：LA-C；食管裂孔疝（混合型）。\n\n辅助检查\n食管pH-阻抗监测（口服PPI期间）\n食管pH监测显示： DeMeester积分为8.0（正常值<14.7）；酸反流时间百分比（AET）为2.1%（正常值<4.2%），卧位酸反流时间所占百分比大于正常。卧位酸清除时间延长。\n食管阻抗监测显示：食团反流总时间百分比（BET）为1.2%（正常值<1.4%），立位食团反流时间百分比大于正常；反流总次数为48次（正常值<73次），其中酸反流32次，弱酸反流5次，弱碱反流3次，酸性气体反流2次，弱酸性气体反流4次，弱碱性气体反流2次。立位食团清除时间延长。\n症状相关性分析：\n    1、患者监测期间共记录咳嗽症状17次，与弱酸反流相关4次，弱酸反流的SI为24%、SAP为99%。\n    2、患者监测期间共记录喘息症状5次，与弱酸反流相关2次。弱酸反流的SI为40%，SAP为 96%。\n    注：SI为反流/症状指数 ，参考值>50%；SAP：反流/症状相关概率，参考值>95%。\n\n辅助检查\n上消化道造影：可见巨大食管裂孔疝，贲门及胃底均疝入胸腔。\n\n辅助检查\n食管高分辨率测压：\nLES压力低于正常，吞咽时松弛正常。\nUES压力低于正常，松弛功能欠佳。\n食管体部频繁无效蠕动 (无效吞咽百分比50%) 。\n食管裂孔疝。",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例的早期症状为反酸、反食、烧心，胸骨后烧灼感、嗳气等典型胃食管反流症状为主，抗反流用药治疗可缓解症状，即可诊断为胃食管反流病。之后患者逐渐出现咳嗽、咳痰和喘息等哮喘样症状，该症状呼吸内科治疗效果不佳，再进行抗反流治疗后不但反酸、烧心得到明显缓解，而且哮喘样症状也得到明显缓解。\n    本病例特点为：①先出现典型胃食管反流病症状，后出现咳嗽、喘息等食管外症状；②抗反流药物治疗可同时缓解反酸、烧心以及咳喘症状。\n   （2）体格检查分析：体格检查方面此病例在咳喘发作间期无过多的阳性体征，肺部听诊可闻及哮鸣音。\n   （3）辅助检查分析：本例病人实验室检查无明显异常。通过胃镜、上消化道造影、食管高分辨率测压检查明确患者存在食管裂孔疝和反流性食管炎，食管pH-阻抗检查（口服PPI期间）进一步证实患者的咳嗽和喘息症状均与反流有显著相关性。上述客观检查确诊患者为胃食管反流病，反流性哮喘可能性大。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：胃食管反流病；反流性哮喘；食管裂孔疝（混合型）；反流性食管炎（LA-C）。\n   （2）诊断依据：①患者中、重度反酸、烧心等反流症状每周出现1天以上。胃镜显示明确的GERD并发症（反流性食管炎LA-C）、食管内反流监测阳性、质子泵抑制剂（proton pump inhibitor, PPI）诊断性治疗有效，故可诊断GERD。 ② GERD 诊断明显，食管内反流监测显示咳嗽和喘息症状与反流明显相关，口服PPI可明显改善咳嗽和喘息症状，故反流性哮喘诊断成立。 ③胃镜和上消化道造影显示胃食管交界区及胃底均疝入胸腔，故混合型食管裂孔疝诊断明确；④胃镜示齿状线上移约4cm，可见多条纵行糜烂，黏膜破损有融合，但＜75%食管周径。故反流性食管炎（LA-C）诊断明确。\n   （3）鉴别诊断：①左心衰竭引起的喘息样呼吸困难：主要表现为阵发性咳嗽，常咳出粉红色泡沫痰，两肺可闻及广泛哮鸣音和湿罗音，左心界扩大，心率增快，心尖部可闻及奔马律，X线检查可见心脏增大，肺淤血征。②慢性阻塞性肺疾病：多见于中老年人，有慢性咳嗽病史，喘息常年存在，多有长期吸烟或接触有害气体病史，有肺气肿体征，两肺或可闻及湿罗音。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "患者长期内科抗反流治疗可明显缓解上述症状，但随患者疾病的进展药物不能完全控制症状，导致患者生活质量明显下降，食管炎的并发症控制不佳。根据胃食管反流病的手术指征（①内科治疗失败：症状控制不理想、抑酸药不能控制的严重症状或存在药物副作用；②药物治疗有效但需要长期维持治疗：包括要求改善生活质量、不愿终生服药或认为药物治疗代价较大的；③有胃食管反流病并发症 （如， Barrett食管、LA-B以上食管炎、消化性狭窄等）④存在明显反流相关症状和疝相关症状的食管裂孔疝；⑤有长期明显的食管外症状：包括反流性哮喘、咳嗽、鼻咽喉症状、喉痉挛和误吸等。），患者有良好的抗反流手术适应症，可采取腹腔镜下食管裂孔疝修补术+胃底折叠术治疗。"
                }
            ]
        }
    },
    {
        "id": 2,
        "Q1": "AI助手，我现在有一位34岁的男性病人，反复出现肛门部肿物脱出2年，并且最近1周出现大便后点滴样出血。请帮我分析下可能的疾病。",
        "A1": "根据您提供的信息，可能考虑到的疾病包括混合痔、结直肠肿瘤、直肠脱垂等。但是需要进一步进行体格检查和辅助检查以明确诊断。",
        "Q2": "谢谢你，AI助手。我已经完成了体格检查和实验室检查。在体格检查中发现患者肛门7点位可见肿物脱出，直肠空虚，未及其他异常。实验室检查显示他轻度贫血。这些信息对我们确定诊断有什么帮助？",
        "A2": "从您提供的体格检查结果看, 肛门7点位可见肿物脱出, 直肠空虚, 这些都是混合痔的常见表现. 实验室检查中轻度贫血可能提示患者有一个慢性失血过程, 这也符合混合痔导致长期小量出血的情况. 但为了更准确地诊断, 还需要做进一步的结肠镜检查.",
        "Q3": "我明白了，AI助手。纤维结肠镜检查结果显示回肠末端、结直肠粘膜未见异常；痔。那么，我们现在可以确定他的诊断是混合痔吗？",
        "A3": "是的，根据您提供的信息以及纤维结肠镜检查结果，可以确定患者为混合痔。治疗方面，如果症状影响到患者日常生活质量，建议进行手术治疗。具体可采取混合痔外剥内扎术，并在术后予以软化大便等对症处理。",
        "origin": {
            "id": "2",
            "title": "结、直肠与肛管疾病 案例分析-痔",
            "description": "现病史\n（1）病史摘要\n    周XX，男，34岁，2年前无明显诱因反复出现肛门部肿物脱出，可自行回纳，1周前出现大便后点滴样出血，无发热、恶心、呕吐、腹泻。\n（2）主诉\n    反复肛门部肿物脱出2年，便血1周。\n\n体格检查\n结果 T36.8℃，P74次/分，R20次/分，Bp116/70mmHg。\n    自主体位，神志清楚，全身皮肤及巩膜无黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率74次/分，律齐，未闻及病理性杂音，腹部平软，肝、脾脏肋下未触及，未触及腹部包块，肠鸣音正常。\n     专科查体：患者左侧卧位，肛周无溃疡、红肿、疤痕等，肛门7点位可见肿物脱出，直肠空虚，直肠光滑，未及肿物，无压痛，指套退出无血染。\n\n辅助检查\n（1）实验室检查\n    血常规 WBC 6.02×109/L，N 70%，RBC 3.15×109/L，Hb 103g/L，肝功能、肾功能均正常。\n（2）心电图\n    窦性心律。\n（3）胸片\n    心肺未见明显异常。\n（4）纤维结肠镜检查\n    所见回肠末端、结直肠粘膜未见异常；痔。",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例病史比较简单，肛门部肿物脱出，伴有大便后点滴样出血，需要行进一步的辅助检查以明确诊断。进一步检查主要是针对是否存在远端肠道疾病，要考虑到肠道肿瘤、息肉以及直肠脱垂等。\n    本病例特点为：①反复肛门部肿物脱出；②便后点滴样出血。\n   （2）体格检查分析：肛门7点位可见肿物脱出，直肠空虚，直肠光滑，未及肿物，无压痛，指套退出无血染，可初步排除直肠脱垂、直肠肿瘤、息肉等病史。\n   （3）辅助检查分析：本例病人实验室检查中主要是血常规有轻度贫血的表现，提示病人可能有一个慢性失血的过程。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：混合痔\n   （2）诊断依据：①反复肛门部肿物脱出2年，便血1周。②体格检查发现肛门可见肛门7点位可见肿物脱出。③实验室检查：红细胞计数及血红蛋白水平下降。④纤维结肠镜检查：远端肠道未见异常。\n   （3）鉴别诊断：①结直肠肿瘤：肠镜未见异常，可排除。②直肠脱垂：指检直肠空虚，肠镜未见异常。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "本例患者患者症状明显，影响生活质量，考虑行手术治疗，查体可见痔疮以单个痔核为主，考虑行混合痔外剥内扎术。术后予软化大便等对症处理。"
                }
            ]
        }
    },
    {
        "id": 3,
        "Q1": "这位50岁的男性患者，发现阴茎肿物3个月。肿物呈菜花样3cm位于冠状沟区，伴龟头及冠状沟糜烂，出血，质硬，不能推动，伴恶臭。CT检查显示阴茎头不规则软组织肿块。我怀疑这可能是阴茎癌，请问应该如何鉴别诊断？",
        "A1": "首先您可以通过患者的临床表现进行初步判断。其次，对于阴茎癌的确诊通常需要进行活体组织检查（即活检），来观察是否有恶性细胞存在。此外，可以进一步做HPV DNA测试、血清学检测等辅助检查。",
        "Q2": "了解了, 我会安排他做活体组织检查和HPV DNA测试以及血清学检测. 请问如果最后确诊为阴茎癌, 应该如何治疗?",
        "A2": "阴茎癌的治疗方式主要取决于癌症的类型、大小、位置以及是否已经扩散到其他部位。通常情况下包括：1）局部治疗：如激光治疗、冷冻治疗等；2）手术：包括局部切除、根治性阴茎切除术和淋巴结清扫术等；3）放疗和化疗，尤其是对于已经扩散的阴茎癌。具体的治疗方案需要您根据患者的具体情况制定。",
        "Q3": "明白了, 如果最后确诊为阴茎癌我会参考这些建议进行治疗. 请问有什么预防措施可以推荐给患者吗?",
        "A3": "防止阴茎癌的关键在于避免高危因素。例如，行包皮环切术，能有效降低罹患阴茎癌的风险。此外，良好的个人卫生习惯也非常重要，比如保持 genital 区域清洁干爽。还应该避免不安全性行为以减少 HPV 等 sexually transmitted infections 的感染风险。同时，戒除吸烟也能够降低罹患阴茎癌的风险。",
        "origin": {
            "id": "3",
            "title": "泌尿、男生殖系统肿瘤 案例分析-阴茎癌",
            "description": "现病史\n（1）病史摘要\n男性，50岁，发现阴茎肿物3个月入院。肿物呈菜花样3cm位于冠状沟区，伴龟头及冠状沟糜烂，出血，质硬，不能推动，伴恶臭。今为进一步治疗就诊，一般情况可。\n（2）主诉\n发现阴茎肿物3个月。\n\n体格检查\n肿物呈菜花样3cm位于冠状沟区，伴龟头及冠状沟糜烂，出血，质硬，不能推动，伴恶臭。双侧腹股沟未触及肿大淋巴结。\n\n辅助检查\nCT检查\n阴茎头不规则软组织肿块，平扫密度均匀，增强后呈明显不均匀强化，考虑。\n\n辅助检查\n\n阴茎头不规则类圆形软组织肿块，平扫密度均匀，增强后呈明显不均匀强化",
            "QA_pairs": [
                {
                    "question": "阴茎癌最好的预防措施是\nA.每天外阴清洗\nB.治疗包皮龟头炎\nC.包皮环切术 \nD.包皮背侧纵切开术\nE.应用抗生素",
                    "answer": "答案： C\n解析：阴茎癌绝大多数发生于有包茎或包皮过长的病人。行包皮环切术，是最好的预防措施。"
                }
            ]
        }
    },
    {
        "id": 4,
        "Q1": "导诊时，我了解到这位44岁的男性患者五年前进行过右侧输尿管结石的碎石手术，术后反复出现双侧尿路结石。最近一次体检显示血钙3.1mmol/L。在问诊中，他并未提及有骨骼、关节疼痛史，既往也无肾脏疾病史。请帮助我分析可能的初步诊断。",
        "A1": "根据您提供的信息, 患者可能存在甲状旁腺功能亢进。原发性甲状旁腺功能亢进可导致血钙升高，并且可能引起尿路结石。但是需要更多信息来确认这个初步诊断，建议进行相关实验室检查和影像学检查。",
        "Q2": "非常感谢你的建议，我会为患者开具相应的检查单。在此之后，请帮助我对比分析继发性甲状旁腺功能亢进和原发性甲状旁腺功能亢进的区别。",
        "A2": "原发性和继发性甲状旁腺功能亢进都会引起血钙升高和尿路结石。但它们的原因不同。原发性甲状旁腺功能亢进通常是由于甲状旁腺肿瘤或增生引起的，而继发性甲状旁腺功能亢进则常见于长期血钙低下的情况，如慢性肾脏病、营养不良或吸收障碍等。",
        "Q3": "我已经得到了实验室检查和多普勒超声检查的结果。血钙3.1mmol/L，甲状旁腺素450pg/ml。多普勒超声显示右侧甲状腺下极背面有一个1.5cm×1cm的低回声肿块。核素显像显示右侧甲状腺下极有一个1cm×1cm的肿块，考虑为甲状旁腺来源。请帮助我确定最后诊断。",
        "A3": "根据您提供的信息, 患者确诊为原发性甲状旁腺功能亢进。血钙升高、反复尿路结石以及超声和核素显像确认的甲状旁腺肿块都支持这个诊断。",
        "origin": {
            "id": "4",
            "title": "颈部疾病 案例分析-甲状旁腺功能亢进",
            "description": "现病史\n病史摘要\n    李XX，男，44岁，5年前，病人右侧输尿管结石于当地医院行碎石手术，术后反复出现双侧尿路结石。 1个月前，病人至我院体检，查血钙：3.1mmol/L。病程中，病人未诉骨骼、关节疼痛史，既往无肾脏疾病史。\n\n体格检查\n结果 T：36.8℃，P：74次/分，R：20次/分，Bp：116/70mmHg。\n    双侧颈前区及颈侧区未扪及肿块。腹软，全腹无压痛、反跳痛及肌紧张，肝肾区无叩痛。\n\n辅助检查\n（1）实验室检查\n    血钙3.1mmol/L，甲状旁腺素450pg/ml。\n（2）多普勒超声检查\n    右侧甲状腺下极背面可探及一低回声肿块，大小约1.5cm×1cm，形态规则。\n（3）核素显像\n    右侧甲状腺下极可见1cm×1cm肿块，考虑甲状旁腺来源。",
            "QA_pairs": [
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：原发性甲状旁腺功能亢进\n   （2）诊断依据：①病人中年男性，血钙升高伴有反复尿路结石为主要表现，既往无肾脏疾病史。 ②实验室检查：血钙3.1mmol/L，甲状旁腺素450pg/ml。③多普勒超声：右侧甲状腺下极背面可探及一低回声肿块，大小约1.5cm×1cm，形态规则。⑤核素显像：右侧甲状腺下极可见1cm×1cm肿块，考虑甲状旁腺来源。\n   （3）鉴别诊断：①继发性甲状旁腺功能亢进：如仅为甲状旁腺功能亢进要考虑到继发性甲状旁腺功能亢进的可能，常见于尿毒症病人。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "\n主要采用手术治疗，手术方式可选择常规或微创。"
                }
            ]
        }
    },
    {
        "id": 5,
        "Q1": "AI助手，根据病人的现病史和体格检查，我初步怀疑是肾脏方面的问题，你有什么建议吗？",
        "A1": "确实，根据病人的描述和您的观察，可能存在肾脏肿块的情况。建议进行进一步的辅助检查以确定诊断。超声检查和CT扫描可以帮助我们了解更多关于肿块性质、大小、位置以及是否影响到其他器官等信息。",
        "Q2": "检查结果出来了，B超和CT都显示右肾中极囊实占位。这个最可能是什么疾病？还需要与哪些疾病鉴别？",
        "A2": "这种情况下，最可能的诊断是儿童常见的恶性肿瘤——肾母细胞瘤（Wilms tumor）。但也需要与巨大肾积水和神经母细胞瘤相鉴别。巨大肾积水在B超检查时会呈现为柔软、囊性感；而神经母细胞瘤可能早期转移至颅骨和肝，在IVU可见被肿瘤向下推移的正常肾，骨髓穿刺检查有助于与肾母细胞瘤鉴别。",
        "Q3": "那么对于这种可能是肾母细胞瘤的情况，我们应该如何进行治疗？",
        "A3": "肾母细胞瘤通常采用手术、化疗和放疗的综合治疗。经腹根治性肾切除应作为大多数患者的首选治疗方式。手术不仅能够完整切除肿瘤，还能更准确地对肿瘤进行分期，为后续的放射和化学治疗提供依据。",
        "origin": {
            "id": "5",
            "title": "泌尿、男生殖系统肿瘤 案例分析-肾母细胞瘤",
            "description": "现病史\n（1）病史摘要\n男性病儿，3岁，4个月前母亲替他洗澡时，发现右侧上腹部无痛性肿块，如苹果大小，无疼痛，肿块活动性好，可上下移动。近几天来，感觉肿块较前明显增大，但仍不痛，近期偶有低热，病人食量减少，大小便正常。\n（2）主诉\n发现右侧上腹部无痛性肿块4个月\n\n体格检查\n（1）生命体征\n    BT：37.4 ℃，PR：102次/分 ，RR：26 /min，BP：110/70mmHg。\n（2）腹部查体\n    右上腹部略膨隆，可触及大小约8cm×7cm肿块，无压痛，表面光滑，可上下移动。\n\n辅助检查\n（1）实验室检查\n血常规：WBC：13×109/L，余未见异常。尿常规，尿儿茶酚胺代谢物，肾功能，肝功能等未见异常\n（2）多普勒超声检查\n右肾中极一大小约8.2cm×7.8cm占位，呈囊实性，其内可见中低不均混合回声，肾静脉、腔静脉内未见明显癌栓\n（3）CT检查\n右肾中极可见囊实性占位，大小约8.5cm×7.8cm。平扫呈低密度改变，其内密度不均，肿瘤包膜与肾脏界限清晰，压迫肾脏。增强后肿块轻中度强化，内可见部分片状低密度未强化影。\n\n辅助检查\n超声检查\nCT检查",
            "QA_pairs": [
                {
                    "question": "此病人最可能的诊断是什么？",
                    "answer": "\n病人，小儿，3岁，病程较长。主诉：发现右侧上腹部无痛性肿块4个月。体格检查：右上腹部略膨隆，可触及大小约8cm×7cm肿块，无压痛，表面光滑，可上下移动。辅助检查：B超和CT示右肾中极囊实占位。"
                },
                {
                    "question": "需要与哪些疾病相鉴别？是否还要做进一步的检查，进一步明确诊断？",
                    "answer": "是否还要做进一步的检查，进一步明确诊断？\n巨大肾积水：积水柔软、囊性感，B超检查易与肿瘤鉴别。\n神经母细胞瘤：可早期转移至颅骨和肝，IVU可见到被肿瘤向下推移的正常肾，骨髓穿刺检查有助于与肾母细胞瘤鉴别。"
                },
                {
                    "question": "治疗原则是什么？",
                    "answer": "\n应用手术、化疗和放疗的综合治疗可显著提高术后生存率。经腹根治性肾切除应作为大多数病人的起始治疗。手术治疗不仅能够完整切除肿瘤，还能更准确地对肿瘤进行分期，为后续的放疗和化疗提供依据。"
                }
            ]
        }
    },
    {
        "id": 6,
        "Q1": "这位病人现在的主诉是左下胸车祸撞击7天，背重物晕厥2小时。他自述腹部突然疼痛，无恶心、呕吐、呕血等症状。体格检查发现他面色苍白，脉搏120次/分，呼吸30次/分，血压80/60mmHg。他的腹部有轻度压痛及反跳痛，移动性浊音阳性，肠鸣音消失，并且左下胸有皮肤瘀斑。这些信息表明什么可能的诊断？",
        "A1": "根据所提供的信息和症状, 该患者可能存在脾器官损伤或者穿孔的风险。因为车祸后出现了腹部突然剧烈的疼痛和晕厥, 这都是内出血的征象. 其中移动性浊音阳性和肠鸣音消失更可能提示有自由气体或液体在腹膜下, 可能是由于某个器官如脾穿孔引起. 当然, 需要进一步做相应检查以确认.",
        "Q2": "那么为了尽快明确诊断，我应该先让病人进行哪些检查呢？",
        "A2": "为了尽快明确诊断，首先推荐行超声检查和诊断性腹腔穿刺。这两种方法可以迅速有效地确定是否存在内脏器官的损伤或出血。特别是在怀疑有脾破裂的情况下, 这两种方法都是非常重要的。",
        "Q3": "如果确诊为脾破裂，我们应该如何处理这个病人？合理的脏器探查顺序是怎样的？",
        "A3": "确诊为脾破裂后，需要立即进行抗休克治疗，并且尽快安排手术止血。如果患者在积极治疗后仍然休克未得到有效纠正，则需要立即进行手术探查。\n在手术过程中，首先应该探查肝、脾等实质性脏器，因为一般凝血块集中处即可能是出血部位。术中视脾破裂裂口的情况行修补或者全切除；彻底止血后还需探查其他实质和空腔脏器，以发现可能的多发伤。",
        "origin": {
            "id": "6",
            "title": "腹部损伤 案例分析-脾破裂",
            "description": "现病史\n（1）病史摘要\n  男性病人，24岁，7天前因车祸撞击左下胸部，卧床休息2天，现背重物时突然晕厥2小时入院。\n  自述腹部突然疼痛，无恶心、呕吐、呕血等症状。\n（2）主诉\n  左下胸车祸撞击7天，背重物晕厥2小时。\n\n体格检查\n（1）生命体征\n      脉搏120次/分，呼吸 30次/分，血压80/60mmHg，神志清楚，面色苍白。\n（2）腹部及胸部体格检查\n     腹胀，全腹有轻度压痛及反跳痛，移动性浊音阳性，肠鸣音消失，左下胸有皮肤瘀斑。",
            "QA_pairs": [
                {
                    "question": "为尽快明确诊断，哪些检查需优先进行\n      A. CT\n      B. 超声和腹腔穿刺术 \n      C. MRI\n      D. 腹部X线",
                    "answer": "本例为青年病人，因背重物时腹痛突然发作，继后发生晕厥；既往有车祸史，伤及左下胸部。体格检查发现有面色苍白、脉搏增快、血压下降、移动性浊音阳性等腹腔内出血征象，并有压痛、反跳痛等腹膜炎体征，肠鸣音消失，应当首先考虑脾破裂。为尽快明确诊断，应首先行超声检查和诊断性腹腔穿刺，可证实脾破裂诊断。所以答案是B。"
                },
                {
                    "question": "该病人最可能的诊断是\n      A. 脾破裂\n      B. 肝破裂\n      C. 胃穿孔\n      D. 腹膜后血肿",
                    "answer": "解析：本例病人1周前左下胸有撞击史，现仍有瘀斑，表明当时撞击力较大；伤后1周，在轻微外力（背重物）影响下，突然出现出血性休克，腹腔内积液及全服腹膜炎的表现，其最可能的情况是1周前病人外伤导致脾被膜下血肿，1周后微弱外力的影响下，突然转为真性破裂。所以答案是A。"
                },
                {
                    "question": "该病人的病情应怎样处理，如行手术探查，合理的脏器探查顺序是怎样的\n      A. 先探查胰腺，后探查肝、脾\n      B. 先探查肝、脾，后探查胃肠道\n      C. 先探查左侧肾，后探查肝、脾\n      D. 先探查胃肠道，后探查肝、脾",
                    "answer": "解析：病人已发生休克， 应积极抗休克治疗，力争在收缩压回升至90mmHg以上时进行手术探查止血；如在积极处理后休克未得到有效纠正，应立即行手术探查。术中应先探查脾、肝等实质脏器，一般凝血块集中处即可能是出血部位。术中视脾破裂裂口的情况行修补或脾切除术；彻底止血后还需探查其他实质和空腔脏器，以发现可能的多发伤。所以答案是B。"
                }
            ]
        }
    },
    {
        "id": 7,
        "Q1": "这位患者主诉上腹痛1个月，加重3天，体格检查结果发现巩膜略有黄染，右上腹压痛。她的血常规和肝功能指标情况如何？",
        "A1": "从提供的信息中，该患者的血常规显示白细胞计数为8.46×109/L, 中性粒细胞比例为87.2%，红细胞计数为4.1×109/L，血红蛋白浓度为127g/L。这些数据在正常范围内。但是在肝功能测试中，她的谷丙转氨酶（ALT）水平为210U/L、谷草转氨酶（AST）水平为416U/L, 总胆红素(TBIL)48.7umol/L, 直接胆红素(DBIL)32.6umol/L, 明显高于正常值。这可能意味着存在肝脏或胆道系统问题。",
        "Q2": "好的，我还需要知道她的影像学检查结果。",
        "A2": "多普勒超声检查显示了：胆囊大小约9cm×4cm，壁厚约0.3cm，囊内未见异常回声。胆总管扩张，直径1.5cm，内见多发高回声结石影，最大直径直径1.1cm。CT检查显示：胆总管扩张，见高密度结节影，最大直径1.1cm。考虑为胆总管结石，并伴有低位胆道梗阻。",
        "Q3": "基于这些信息，我认为她可能是胆总管多发结石和低位胆道梗阻的情况。你能帮我找到一些相关的治疗方案吗？",
        "A3": "当然可以。对于此例患者胆总管结石多发且直径较大的情况，首选的治疗方法是腹腔镜胆总管切开取石（laparoscopic common bile duct explortaion, LCBDE）。这种手术方式与开腹手术相比同样有效，但具有恢复快、损伤小、疼痛轻、瘢痕不易发现等优点。\n\n另外，如果患者的胆总管无明显扩张、结石数目较少且直径小于1cm，则可以考虑行经内镜乳头肌切开取出（Endoscopic Sphincterotomy, EST）治疗。但EST会破坏Oddi括约肌功能，因此选择时应谨慎。\n\n术后要保持胆汁引流通畅，以防止并发症的发生。",
        "origin": {
            "id": "7",
            "title": "胆道疾病 案例分析-肝外胆管结石",
            "description": "现病史\n（1）病史摘要\n    田XX，女，61岁，上腹痛1个月，加重3天，无明显黄疸，无发热、无恶心、呕吐、腹泻，无肝炎病史。\n（2）主诉\n    上腹痛1个月，加重3天。\n\n体格检查\n结果 T36.8℃，P78次/分，R18次/分，Bp130/90mmHg。\n    自主体位，神志清楚，巩膜略有黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率78次/分，律齐，未闻及病理性杂音，腹部平软，右上腹压痛，肝脾脏未触及，未触及腹部包块，肠鸣音正常。\n\n辅助检查\n（1）实验室检查\n    血常规 WBC 8.46×109/L，N 87.2%，RBC 4.1×109/L，Hb 127g/L，谷丙转氨酶ALT 210U/L，谷草转氨酶 416U/L，总胆红素TBIL 48.7umol/L，直接胆红素 32.6umol/L、肾功能正常。\n（2）多普勒超声检查\n    胆囊大小约9cm×4cm，壁厚约0.3cm，囊内未见异常回声。胆总管扩张，直径1.5cm，内见多发高回声结石影，最大直径直径1.1cm。\n（3）CT检查\n    胆总管扩张，见高密度结节影，最大直径1.1cm。考虑胆总管结石，伴低位胆道梗阻。\n\n辅助检查\nCT提示胆总管内多发高密度结节影",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例病史比较典型，表现为上腹痛，伴有黄疸，无寒战及高热，无明显消化道症状。进一步检查主要是针对胆囊及胆管疾病，要考虑到胆总管梗阻。上腹隐痛需考虑胆囊、胆道或胃十二指肠疾病等。\n    本病例特点为：①上腹痛；②黄疸。\n   （2）体格检查分析：体格检查方面此病例无过多的阳性体征，仅发现巩膜黄染，右上腹压痛，提示胆管梗阻。\n   （3）辅助检查分析：本例病人实验室检查肝功能中转氨酶及胆红素指标均增高，且以直接胆红素增高为主，提示梗阻性黄疸。通过B超、CT等检查，进一步证实为胆总管多发结石。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：胆总管多发结石，低位胆道梗阻\n   （2）诊断依据：①上腹痛。②体格检查发现巩膜黄染及右上腹压痛。③实验室检查：血常规白细胞正常，但中性粒细胞分数偏高；肝功能转氨酶及胆红素增高，以直接胆红素增高为主。④多普勒超声：胆总管扩张，其内多发结石。⑤CT：胆总管多发结石，低位胆道梗阻。\n   （3）鉴别诊断：①右肾结石：腰痛，血尿等。泌尿系超声检查可以鉴别。②肠绞痛：以脐周为主。如为机械性肠梗阻，则伴恶心、呕吐，腹胀，无肛门排气排便。腹部可见肠型，肠鸣音亢进、可有高调肠鸣音，或可闻气过水声；可有不同程度和范围的压痛和（或）腹膜刺激征。腹部平片显示有肠胀气和气液平面。③壶腹癌或胰头癌：该病起病缓慢，黄疸呈进行性，且加深；多表现为腹痛、黄疸和消瘦，较少合并胆管炎表现。MECP及EUS检查对鉴别诊断有较大帮助。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "考虑到此例病人胆总管结石多发，且直径较大，选择手术治疗。术中应尽量取尽结石，解除胆道梗阻，术后保持胆汁引流通畅。首选腹腔镜胆总管切开取石（laparoscopic common bile duct explortaion，LCBDE）治疗，与开腹手术相比较同样有效，且具有恢复快、损伤小、疼痛轻、瘢痕不易发现等优点。\n    另外，对于胆总管无明显扩张，结石数目较少，直径小于1cm的胆总管结石，可以考虑行EST治疗。但EST破坏了Oddi括约肌功能，应该谨慎选择。"
                }
            ]
        }
    },
    {
        "id": 8,
        "Q1": "这位患者主诉跌倒后下腹痛伴肉眼血尿、尿少1天，现在已经确认为膀胱破裂。我想了解一下，膀胱破裂的不同类型临床表现有何不同？",
        "A1": "腹膜外破裂时，尿外渗及血肿可引起下腹部疼痛，压痛及肌紧张，直肠指检可触及直肠前壁饱满并有触痛。而腹膜内破裂时，尿液流入腹腔常引起急性腹膜炎症状；如果腹腔内尿液较多，则可能会出现移动性浊音。",
        "Q2": "明白了。这位患者的确是有明显的下腹部胀痛不适，并且通过超声检查发现其存在大量积液。那么对于这种情况我们应该如何治疗呢？",
        "A2": "对于这种情况，通常需要进行手术治疗以清除外渗尿液和修补膀胱裂口。根据具体情况，可以选择开放手术或腹腔镜手术。对于仅有少量尿外渗且症状较轻的患者，也可以考虑采取保守治疗。",
        "Q3": "这位患者既往有糖尿病史4年，空腹血糖控制在8mmol/L左右。我想知道这是否会影响他的手术和恢复？",
        "A3": "是的，这位患者的糖尿病史可能会影响他的手术和康复过程。高血糖状态下可能增加感染风险和延长愈合时间。因此，在手术前应确保其血糖得到良好控制，并在手术后持续监测和调整血糖水平以减少并发风险。同时，也需要教育患者关于饮食、运动等方面的健康指导，并定期进行随访以确保其恢复顺利。",
        "origin": {
            "id": "8",
            "title": "案例分析-膀胱破裂",
            "description": "现病史\n（1）主诉：跌倒后下腹痛伴肉眼血尿、尿少1天\n（2）现病史：患者昨日行走时俯卧跌倒，自述昨晚开始出现剧烈下腹痛，出现肉眼血尿一次，尿量不多，以后患者疼痛较前减轻，遂未引起重视。昨晚至今患者排尿两次，尿量较少，约200ml，逐渐出现下腹部胀痛不适，急来我院就诊，我科急诊给予导尿并留置尿管，行膀胱造影检查明确诊断为膀胱破裂，急诊以“膀胱破裂”收入院，患者自今晨未进饮食，无恶心、呕吐，无发热等。\n\n体格检查\n（1）既往史：既往有糖尿病史4年，空腹血糖11mmol/L，口服二甲双胍0.25g，tid，空腹血糖控制在8mmol/L左右，否认高血压、冠心病病史，否认结核病史和传染病人群密切接触史，否认重大外伤及手术史，否认无药物及食物过敏史，预防接种史不详。\n（2）专科查体：全腹膨隆，压痛，无反跳痛，双肾区无叩痛，耻骨上膀胱区膨隆，轻压痛，持续导尿通畅，尿色深黄色。\n\n辅助检查\n（1）实验室检查\n      尿常规 ：红细胞37.9/高倍视野，白细胞10.2/高倍视野，尿糖4+，酮体2+；\n      血常规：白细胞14.33X109/L，血红蛋白177g/L；\n      生化：肌酐263μmol/L，CO2结合力16.6mmol/L。\n（2）多普勒超声检查\n     腹腔大量积液，双侧髂窝处均深约8.2cm，膀胱后方范围约9.5cm ×5.2cm。\n（3）膀胱造影检查\n      符合膀胱右顶壁破裂表现。\n\n辅助检查\n膀胱造影，可见造影剂自膀胱右侧顶壁漏出",
            "QA_pairs": [
                {
                    "question": "膀胱破裂如何诊断？",
                    "answer": "1.病史和体检\n        2.导尿试验 \n        3.X线检查 （膀胱造影）"
                },
                {
                    "question": "不同类型膀胱破裂的临床表现有何不同？",
                    "answer": "腹膜外破裂时，尿外渗及血肿可引起下腹部疼痛，压痛及肌紧张，直肠指检可触及直肠前壁饱满并有触痛。腹膜内破裂时，尿液流入腹腔常引起急性腹膜炎症状；如果腹腔内尿液较多，可有移动性浊音。"
                },
                {
                    "question": "膀胱破裂的治疗方法？",
                    "answer": " 1.膀胱挫伤或膀胱造影显示仅有少量尿外渗且症状较轻者可采取保守治疗；\n       2.手术治疗  清除外渗尿液，修补膀胱裂口，开放及腹腔镜手术均可 。"
                }
            ]
        }
    },
    {
        "id": 9,
        "Q1": "导诊结束，我有一个病人，39岁女性，主诉高血压3年余，查体发现左侧肾上腺占位3天。她的血压波动于160/110mmHg左右，未规律应用降压药物。一周前突发头晕、头痛、恶心、呕吐，测血压240/180mmHg。我需要进行问诊了，请给我一些关于这种情况可能涉及到的问题。",
        "A1": "确实，您可以询问以下几个方面的问题：\n\n1. 高血压的详细情况：例如是否有家族史？过去是否曾经因为高血压就医？在什么情况下会出现头晕、头痛等症状？\n\n2. 用药情况：例如患者过去是否规律服用降压药物？具体是哪些药物？效果如何？\n\n3. 生活习惯：包括饮食（咸食摄入量）、运动（频率和强度），以及其他可能影响血压试如吸烟和饮酒。\n\n4. 对于肾上腺占位的相关问题：当地医院是否已经做了进一步的检查？比如肿瘤标志物或者影像学检查？有无相关症状，如腹部不适、体重变化等？\n\n5. 基础健康问题：例如是否有其他慢性疾病（如心脏疾病、肝肾功能异常等）？过去是否进行过手术？",
        "Q2": "谢谢你，AI助手。我已经完成了问诊。接下来我打算为她开具一些必要的辅助检查，请给我一些建议。",
        "A2": "当然，针对这位患者的情况，以下是一些可能需要的辅助检查：\n\n1. 血常规和尿常规：可以评估身体总体情况以及排除感染等因素。\n\n2. 生化全套：包括血脂、血糖、肝肾功能等，可以进一步评估高血压对器官功能的影响，并确认是否存在并发的代谢性疾病。\n\n3. 冠脉风险分层：由于长期高血压可能导致心血管问题，建议进行心电图或者冠脉CTA。\n\n4. 肾上腺占位进一步诊断：建议行肾上腺MRI ，如果条件允许，可以考虑行肾上腺切片病理检查。\n\n5. 血液内分泌检查：如肾素、醛固酮、儿茶酚胺等，用于评估可能的嗜铬细胞瘤。",
        "Q3": "非常好，谢谢你的建议。我会根据她的具体情况来决定需要进行哪些检查。在这个阶段，我想要对可能的诊断进行一些探讨和鉴别，请给我一些提示。",
        "A3": "这位患者长期高血压，并且最近发现左侧肾上腺占位。主要需要考虑以下几种可能：\n\n1. 嗜铬细胞瘤：这是一个罕见的肿瘤，通常会导致过度分泌儿茶酚胺，引起持续或阵发性高血压。如果患者有头晕、出汗、心跳加快等典型症状，并且血液/尿液中儿茶酚胺水平升高，则更支持这个诊断。\n\n2. 肾上腺皮质腺瘤或癌：这两种情况也可能导致高血压，尤其是如果患者有月经不调、体毛增多等症状，或者血液中皮质醇水平升高。\n\n3. 肾上腺转移瘤：如果这位患者有其他已知的恶性肿瘤，则需要考虑肾上腺是否发生了转移。\n\n在得到更多检查结果之前，我们可能无法确定最终诊断。但是以上的鉴别诊断可以作为一个出发点来进一步探索。",
        "origin": {
            "id": "9",
            "title": "案例分析-嗜铬细胞瘤",
            "description": "现病史\n（1）病史摘要\n      张X，女，39岁，3年前查体发现血压升高，血压波动于160/110mmHg左右，未规律应用降压药物，无明显头晕、头痛、心慌、胸闷、恶心、呕吐、肢体无力、大汗、手足发凉等症状。1周前患者突发头晕、头痛、恶心、呕吐，于当地医院就诊，测血压240/180mmHg，予控制血压、对症治疗，症状好转。3天前行腹部CT发现左侧肾上腺直径约3.5cm占位，考虑。\n（2）主诉\n    高血压3年余，查体发现左侧肾上腺占位3天。\n\n体格检查\n结果 T36.7℃，P105次/分，R20次/分，Bp181/121mmHg。\n    自主体位，神志清楚，全身皮肤及巩膜无黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率105次/分，律齐，未闻及病理性杂音，腹部平软，脾脏未触及，未触及腹部包块，肠鸣音正常。\n\n辅助检查\n（1）实验室检查\n      血常规：白细胞6.28×109/L、红细胞4.71×1012/L、血红蛋白143g/L、血小板515×109/L。\n      肝功生化：谷草转氨酶13U/L、谷丙转氨酶16U/L、白蛋白45.5g/L、葡萄糖8.90mmol/l、尿素氮2.6mmol/L、肌酐54.20μmol/L、钙2.46mmol/L、钾3.7mmol/L、钠139mmol/L、二氧化碳27.6mmol/L。\n      肾素23.99pg/ml、醛固酮113.93pg/ml、醛固酮/肾素浓度比值4.75、促肾上腺皮质激素2.22pg/ml、皮质醇27.47nmol/L。\n      尿常规：酸碱度7.50、蛋白（±） 、葡萄糖（1+） mmol/L、酮体（1+）、潜血（±）。\n（2）多普勒超声检查\n      左肾上腺区实性占位。\n（3）MRI检查\n      左侧肾上腺直径约4cm肿块，可能。\n\n辅助检查\n肾上腺MRI （T1）\n肾上腺MRI （T1）\n肾上腺MRI （T2）\n肾上腺MRI （T2）",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例病史比较典型，有高血压病史，血压最高240/180mmHg ，并有高血压所致头晕、头痛、恶心、呕吐等症状。且合并糖尿病。    \n            本病例特点为：①高血压；②糖尿病。\n   （2）体格检查分析：体格检查方面此病例无明显的阳性体征。\n   （3）辅助检查分析：本例病人，通过B超、CT、MRI检查，发现左侧肾上腺直径约4cm肿块，考虑嗜铬细胞瘤可能。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：1.左侧嗜铬细胞瘤 2.高血压病 3.糖尿病\n   （2）诊断依据：①高血压病史。②体格检查无明显阳性发现。③实验室检查：血糖升高。④多普勒超声：左肾上腺区实性占位。⑤MRI： 左侧肾上腺直径约4cm肿块，嗜铬细胞瘤可能。\n   （3）鉴别诊断：①肾上腺皮质腺瘤：患者多有高血压、低血钾、夜尿增多等原醛表现或满月脸，水牛背，向心性肥胖等皮质醇增多症表现，影像学一般可鉴别，病理可确诊。②肾上腺皮质腺癌：多发生于12岁以下儿童，少数发生于成人。肿瘤体积一般较大，多为功能性，常表现女性男性化及肾上腺功能亢进。病理可确诊。③肾上腺转移瘤：多来自肺癌、乳腺癌、胃癌、肝癌和胰腺癌。如存在原发恶性肿瘤，且发现肾上腺肿块，应考虑肾上腺转移瘤可能。该病人是以高血压就诊，并有高血压所致头晕、头痛、恶心、呕吐等症状。，MRI示 左侧肾上腺直径约4cm肿块，考虑嗜铬细胞瘤可能。术后病理可确诊。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "手术切除是治疗嗜铬细胞瘤的最有效的方法。术前需充分控制血压、扩充血容量。"
                }
            ]
        }
    },
    {
        "id": 10,
        "Q1": "这个病人活动后头晕、乏力、气促、心悸已经5年了，曾被诊断为“贫血”。他现在全身皮肤巩膜略黄染，脾下极达脐水平线。我怀疑他可能是遗传性球形红细胞增多症，你有什么建议吗？",
        "A1": "从目前的信息来看，确实有可能是遗传性球形红细胞增多症。这种情况下，可以通过做红细胞渗透脆性试验来进一步确定。此外，根据他的体格检查和CT检查结果显示脾肿大，如果最后确诊为遗传性球形红细胞增多症的话，治疗方案通常是进行脾切除。",
        "Q2": "好的，我会给他开具一个红细胞渗透脆性试验的单子。如果他真的被确诊为遗传性球形红细胞增多症，并且需要进行脾切除手术，我们应该如何进行术前教育呢？",
        "A2": "对于遗传性球形红细胞增多症的病人，术前教育主要包括手术的目的、过程和可能出现的并发症。可以告诉他手术可以显著改善贫血情况，减少黄疸和脾大等相关症状。但也要让他知道，虽然手术风险较小，但仍有可能出现出血、感染等并发症。此外，他需要了解手术后可能需要进行一段时间的恢复和康复治疗。",
        "Q3": "明白了。如果患者接受了脾切除手术，在健康指导方面有什么建议吗？",
        "A3": "对于已经接受脾切除手术的患者，在恢复期间应注意以下几点：\n\n1. 保持伤口清洁干爽以防止感染。\n2. 需要定期进行血液检查以监测身体状态。\n3. 在服用任何新药物之前都需要咨询医生。\n4. 尽量避免剧烈运动以防止内部损伤。\n\n同时，由于没有了脾脏，他们会更容易受到某些类型的感染，因此需要定期接种预防性疫苗。这些都可以在随访方案中详细说明。",
        "origin": {
            "id": "10",
            "title": "脾疾病 案例分析-脾相关性疾病",
            "description": "现病史\n（1）病史摘要\n\n      杨立，男， 12岁，因活动后头晕、乏力、气促、心悸5年就诊。曾于当地医院检查发现“贫血”。为进一步诊治入院。查体：中度贫血貌，全身皮肤巩膜略黄染。肝肋下未触及，脾下极达脐水平线，质软，无压痛。\n\n体格检查\n（2）体格检查\n\n查体：中度贫血貌，全身皮肤巩膜略黄染。肝肋下未触及，脾下极达脐水平线，质软，无压痛。\n\n辅助检查\n（1）实验室检查\n      血常规：WBC 4.52×109/L，RBC 3.05×1012/L，HGB 80g/L，MCV 98fl，PLT 77×109/L，RET 25%。肝功能：TBIL 54.10μmol/L，DBIL 3.04 μmol/L，IBIL 50.23umol/L。显微镜下观察球形红细胞11%。\n（2）多普勒超声检查\n      超声示：脾肿大。\n（3）CT检查\n      CT示：脾肿大。\n\n辅助检查\n脾肿大",
            "QA_pairs": [
                {
                    "question": "该病人的诊断是什么？",
                    "answer": "遗传性球形红细胞增多症，脾大、脾功能亢进。"
                },
                {
                    "question": "进一步做何检查？",
                    "answer": "红细胞渗透脆性试验。"
                },
                {
                    "question": "如何治疗？",
                    "answer": "脾切除。"
                }
            ]
        }
    },
    {
        "id": 11,
        "Q1": "这位病人的主要症状是进行性吞咽困难，没有明显的体检异常。他有长期吸烟史，虽然已经戒烟5年。我想知道这个情况下可能的初步诊断是什么？",
        "A1": "鉴于该患者来自食管癌高发地区河南，并且表现出进行性吞咽困难的主要症状，同时有长期吸烟史，我们应当高度警惕食管癌的可能性。食管癌在早期往往被忽视，其典型症状就包括胸骨后不适、吞咽困难等。",
        "Q2": "明白了,那么接下来我们需要为这位患者做哪些进一步检查呢？",
        "A2": "为了对此种可能性进行进一步确定或排除，建议可以进行以下几项检查：首先是胃镜并活检，这可以观察腔内肿瘤类型、解剖定位、获取组织以及评估残余正常食管；然后是钡餐造影和胸部增强CT，用于定量及分期诊断；最后是双锁骨上及腹部超声，以检查是否有淋巴结转移。必要时可以进行PET-CT。",
        "Q3": "我了解了,那么在这种情况下我们需要与哪些疾病进行鉴别诊断呢？",
        "A3": "是的，我们需要将食管癌与以下几种可能性相区分：良性狭窄（如化学性烧伤、反流性食管炎或其它炎症性病变引起的瘢痕狭窄）；功能障碍性食管问题（例如贲门失弛缓症）；食管解剖异常（如食管憩室等）；感染性食管问题（如食管结核等）；以及其他类型的食管肿瘤（例如最常见的平滑肌肉瘤）。同时还应排除因为误服强酸或强碱，重度肌无力，功能性吞咽困难和外压迫导致的吞咽困难。",
        "origin": {
            "id": "11",
            "title": "食管疾病 案例分析-食管癌",
            "description": "现病史\n（1）病史摘要\n男性，70岁，河南籍。两周前开始出现吞咽不畅，进硬食明显，无呕血、黑便，无反酸、呕吐，无声音嘶哑、饮水呛咳等症状。发病以来精神、睡眠可，大小便无明显异常，体重未见明显变化。\n（2）主诉\n进行性吞咽困难两周。\n（3）既往史、个人史及家族史\n既往史：否认高血压、冠心病、糖尿病病史，否认肝炎、结核病史。否认外伤及输血史，无过敏史。\n个人史: 吸烟20年，20支/日，已戒烟5年。无饮酒史。\n家族史:  否认家族性及遗传性疾病史。\n\n体格检查\n（1）入院体检\nT 36.5oC，P 76次/分，R 19次/分，BP 125/90mmHg。发育正常，营养中等，神志清楚，步入病房，查体合作。全身浅表淋巴结未触及肿大。双侧胸廓对称无畸形，语颤正常，双肺叩清音，呼吸音清。心前区无隆起，律齐，各瓣膜听诊区未闻及病理性杂音，未闻及心包摩擦音。 腹平软，未见包块，无明显压痛及反跳痛。四肢关节活动好。\n\n辅助检查\n（1）实验室检查\n血常规：WBC 8.5×109/L，NE 61.7%，LY 32.3%，MO 4.1%，RBC 3.57×1012/L，HGB 111g/L，PLT 256×109/L。\n（2）尿便常规检查\n       尿便常规无异常。\n（3）心电图\n心电图大致正常。",
            "QA_pairs": [
                {
                    "question": "该患者初步的诊断是什么？",
                    "answer": "中年男性，来自食管癌高发区，以吞咽困难为主要症状，食管癌家族史阳性，应高度重视患食管癌的可能性。\n食管癌是我国常见的恶性肿瘤，有地域分布特征及家族聚集现象。50岁以上好发，男多于女（3～4:1），农村多于城市，中国的高发区有太行山区、川西北地区、苏北地区、大别山区及广东潮汕地区。发病率约为16.7/10万，死亡率约为13.4/10万。\n早期食管癌易被忽略，症状有胸骨后不适、吞咽时一过性轻度梗噎感、异物感、闷胀感、烧灼感，可间断或反复，也可长达数年。进展期食管癌可表现为进行性吞咽困难，先是进食固体食物困难，渐至不能下咽半流质及流质饮食。局部水肿及神经肌肉反应可使吞咽困难加重，症状可重于狭窄。"
                },
                {
                    "question": "该患者应进一步做哪些检查？",
                    "answer": "食管解剖位置深在，很难从体检发现阳性体征，故对可疑食管癌患者应重病史、重检查，轻查体。该患者应行下列检查：①定性诊断：胃镜并活检；②定量及分期诊断：钡餐造影，胸部增强CT，双锁骨上及腹部超声，超声胃镜，必要时行PET-CT。\n首选胃镜，对于定性定位和手术方案的选择起重要作用。可观察腔内肿瘤类型、解剖定位、获取组织，以及评估残余正常食管。通过胃镜下Lugol’s碘染色可提高早期EC的发现率。\n食管内镜超声（endoscopic ultrasound，EUS）是评价EC临床分期最重要的手段。可了解肿瘤在食管壁内的浸润深度以及向壁外浸润和淋巴结转移情况，并决定病变是否适合内镜下切除。\n钡餐是诊断EC最常用、最简单和无创的检查方法，可确定病灶的部位和长度。\n胸部增强CT对EC临床分期、可切除性评价、手术径路的选择和术后随访均有较高的价值。但对于病变局限于粘膜内的早期食管癌诊断价值不高，易漏诊。\n超声用于检查双锁骨上、腹部重要器官及腹腔淋巴结有无转移，必要时可结合穿刺获取细胞或组织诊断。"
                },
                {
                    "question": "需要与哪些其它食管疾病鉴别？",
                    "answer": "①良性狭窄：化学性烧伤、反流性食管炎或其它炎症性病变引起的瘢痕狭窄；\n②功能障碍性疾病：最常见者为贲门失弛缓症；\n③食管解剖异常：如食管憩室等；\n④感染性疾病：如食管结核等；\n⑤食管其它肿瘤：以食管平滑肌瘤最常见。其它如功能性吞咽困难，重症肌无力，食管功能性痉挛以及食管外压迫等。问诊时应询问有无误服强酸或强碱的病史；症状出现的时间，如为解剖异常，则多在出生后即已存在，症状绵延数年；是否伴有全身其它部位结核灶等。"
                }
            ]
        }
    },
    {
        "id": 12,
        "Q1": "这位病人现在的主诉是头晕伴恶心10天余，他没有高血压、糖尿病或冠心病等慢性病史。体格检查结果显示，除了精神较弱和粗测双眼视力下降外，其他指标基本正常。实验室检查也未发现明显异常。但是CT检查显示左顶枕、左侧脑室、三室后局部动静脉畸形可能大，脑室内积血，并且胸部有感染。DSA检查则发现左侧枕叶动静脉畸形。我该如何进行鉴别诊断？",
        "A1": "从你提供的信息来看，这位患者很可能是颅内动静脉畸形引起的出血。但我们还需要考虑以下几种可能性：\n1. 海绵状血管瘤：通常会导致年轻人反复出现蛛网膜下腔出血，但DSA通常为阴性。\n2. 血管网状细胞瘤（血管母细胞瘤）：多呈囊性变化，小的肿瘤结节位于囊壁上，血供多围绕在肿瘤周围。\n3. 颅内动脉瘤：这是导致蛛网膜下腔出血的最常见原因，可以通过DSA明确诊断。\n4. Moyamoya病（烟雾病）：DSA会发现颈内动脉和大脑中动脉有闭塞，大脑前、后动脉有逆流现象，且无回流静脉。",
        "Q2": "你提到了几种可能的鉴别诊断。我该如何进行临床决策？",
        "A2": "首先，需要对患者进行对症处理以控制头晕和恶心等症状，并及时处理胸部感染。然后，在出血部分吸收后，可以考虑清除颅内畸形病灶防止再次出血。由于患者已经出现神经功能缺损，并且畸形团位置明确且直径大于3cm，所以可以选择行介入栓塞联合手术治疗。",
        "Q3": "明白了。那术后我应该注意哪些事项呢？",
        "A3": "术后要保证患者绝对卧床休息并给予相应的对症支持治疗。同时，需要预防坠积性肺炎及下肢静脉血栓形成，及时应用抗生素预防颅内感染。由于患者术前已经出现肺炎，所以围术期的抗炎治疗非常重要。特别是术中与术后的气道管理，对于预后影响较大，积极输注抗生素处理炎症反应，并及时使用化痰药物治疗及预防气道梗阻。",
        "origin": {
            "id": "12",
            "title": "案例分析-颅内动静脉畸形破裂导致的蛛网膜下腔出血",
            "description": "现病史\n（1）病史摘要\n           病人张**，男，47岁，10天前无明显诱因出现头晕，伴恶心，未呕吐，未诉头痛，不伴晕厥，当时未予特殊处理；后病人间断出现言语混乱，伴肢体乏力，不伴肢体抽搐；无视力及视野障碍，伴发热，体温最高38.6℃，于当地医院检查提示脑出血，当时未行特殊诊治，为求进一步治疗来我院就诊。病人既往体健，无高血压病、糖尿病、冠心病等慢性病病史。\n（2）主诉\n      头晕伴恶心10天余\n\n体格检查\n体温36.4℃；脉搏100次/分；呼吸20次/分；血压123/84mmHg；体重86kg。\n       神志清楚（Hunt-Hess评分1分，GCS评分13分），言语尚可，精神较弱，粗测双眼视力下降，视野可，各方向眼动充分，双瞳等大正圆，D＝3mm，光反应(++)，面纹称，伸舌居中，听力粗测正常，颈软，四肢肌力Ⅳ级，肌张力未见明显异常，感觉检查未见明显异常，生理反射存在，病理反射未引出。心、肺、腹部查体未见明显阳性体征。\n\n辅助检查\n（1）实验室检查\n   血常规、肝肾功能、凝血功能等均正常\n（2）CT检查\n  头颅CT：左顶枕、左侧脑室、三室后局部动静脉畸形可能大，脑室内积血，SAH\n  胸部CT：肺部感染\n（3）DSA检查\n左侧枕叶动静脉畸形，左侧大脑后动脉、左侧大脑前动脉、左侧大脑中动脉分支均有供血，主要经深部静脉向直窦引流，部分经皮层静脉向上矢状窦引流，余未见明显异常。\n\n辅助检查\n头部CT平扫\n头部DSA检查",
            "QA_pairs": [
                {
                    "question": "本案例是否诊断明确？有何鉴别诊断？",
                    "answer": "目前动静脉畸形诊断的金标准为DSA检查，如条件不允许，也应尽早行CTA或MRA检查，其结果也可作为诊断标准。本案例中病人入院后积极行DSA检查发现颅内动静脉畸形，病因诊断明确。\n           鉴别诊断：\n   （1）海绵状血管瘤：是年轻人反复蛛网膜下腔出血的常见原因之一，DSA常为阴性；CT见蜂窝状的不同密度区伴钙化灶，可略增强，周围脑组织轻度水肿，很少有占位效应，无粗大的供血动脉或扩张、早现的引流静脉。\n   （2）血管网状细胞瘤（血管母细胞瘤）：多呈囊性，小的瘤结节位于囊壁上；血供多围绕于瘤的四周；CT见低密度的囊性病变，增强的瘤结节位于囊壁一侧；可伴红细胞增多症和血红蛋白异常增高。\n    （3）颅内动脉瘤：蛛网膜下腔出血的第一位病因，根据典型临床表现和DSA可明确。\n    （4）Moyamoya病（烟雾病）：DSA见颈内动脉和大脑中动脉有闭塞，大脑前、后动脉有逆流现象，脑底部有异常血管网，无回流静脉。"
                },
                {
                    "question": "本案例如何进行临床决策？",
                    "answer": "本案例中，最迫切需要解决的问题有两个，第一是蛛网膜下腔出血的诊断与对症处理，第二是出血原因的诊断与治疗。在对症处理、出血部分吸收后，需要解决的问题为清除颅内畸形病灶防止再出血的发生。考虑到病人已出现神经功能缺损，畸形团位置明确且发生破裂出血，直径大于3cm，本案例中选择行介入栓塞联合手术治疗。"
                },
                {
                    "question": "该病人术后还有哪些注意事项？",
                    "answer": "蛛网膜下腔出血病人需要绝对卧床休息，同时给与相应对症支持治疗。因此在住院期间应加强护理，预防坠积性肺炎及下肢静脉血栓形成，术后及时应用抗生素预防颅内感染。本案例中病人术前已出现肺炎，因此围术期的抗炎治疗非常重要，特别是术中与术后的气道管理，对于预后影响较大，积极输注抗生素处理炎症反应，及时使用化痰药物治疗及预防气道梗阻是该病例中较为关键的部分。"
                }
            ]
        }
    },
    {
        "id": 13,
        "Q1": "AI助手，根据病人的现病史和体格检查，我初步怀疑是腰椎间盘突出症。你能帮我分析一下吗？",
        "A1": "当然，医生。患者的主诉为腰痛伴左下肢放射痛1年，并在最近1个月内加重伴有双下肢麻木感。这是典型的神经根型腰椎间盘突出表现。体格检查结果显示L4、5椎旁深压痛并向左下肢放射，直腿抬高试验30度阳性以及足背及小腿外侧感觉减退等表现都与此相符合。所以你的初步诊断是正确的。",
        "Q2": "那么接下来我们需要进行哪些辅助检查来确诊呢？",
        "A2": "为了确诊，我们需要进行MRI检查。MRI可以清楚地显示椎间盘结构和周围软组织情况，对于判断是否存在椎间盘突出以及其大小、范围等都具有重要意义。",
        "Q3": "好的，如果确诊后应该如何治疗呢？",
        "A3": "患者病史较长，有明显神经受累表现，严重影响生活，并且保守治疗效果不佳。因此，在确诊后应考虑进行手术治疗。具体的手术方式可以根据患者的具体情况和MRI结果来确定，一般可选择微创脊柱内镜技术或是传统开放式手术。",
        "origin": {
            "id": "13",
            "title": "颈、腰椎退行性疾病 案例分析-腰椎间盘突出症",
            "description": "现病史\n（1）病史摘要\n患者于入院前1年无明显诱因出现腰痛，同时伴有左下肢放射痛。疼痛在劳累后加重，休息可有缓解。于当地医院保守治疗，症状有缓解，但在劳累后间断发作。于入院前1月疼痛再次加重，并且伴有双下肢麻木无力感，于门诊保守治疗，症状无明显缓解。患者疼痛严重，行走困难，影响生活。为进一步诊治来我院就诊，门诊收入院。\n既往体健，无传染病史及过敏史，无家族遗传病史。\n（2）主诉\n腰痛伴左下肢放射痛1年，加重伴双下肢麻木1月。\n\n体格检查\n（1）体格检查\n腰椎无明显畸形，L4、5椎旁深压痛，伴叩击痛，向左下肢放射。左下肢直腿抬高试验30度阳性。\n双侧足背及小腿外侧感觉减退，双足拇指背伸肌力4级。\n双侧膝反射对称，双侧踝反射未引出。\n双侧巴氏征（-）。\n\n辅助检查\n（1）实验室检查\n血尿便常规等实验室检查未见异常。\n（2）腰椎X线检查\n腰椎退行性改变。\n（3）腰椎MRI检查\n\n辅助检查\n腰椎正侧位片\n\n辅助检查\n腰椎MRI矢状位\n\n辅助检查\n腰椎MRI轴位（L4-5）",
            "QA_pairs": [
                {
                    "question": "从临床资料判断，初步诊断考虑什么疾病？定位在哪个节段？",
                    "answer": "腰痛伴有下肢放射痛，最常见的疾病为腰椎间盘突出症，结合临床查体有直腿抬高试验阳性，以及下肢的感觉肌力异常，初步诊断考虑腰椎间盘突出症。\n足背及小腿外侧感觉减退，拇指背伸肌力下降，说明L5神经根受累，最常见为L4-5节段椎间盘突出。"
                },
                {
                    "question": "尚需哪些检查来确诊？",
                    "answer": "MRI检查为临床上最具重要意义的辅助检查，可见L4-5椎间盘巨大突出，可确诊。"
                },
                {
                    "question": "确诊后的治疗方法如何选择？",
                    "answer": "患者病史较长，有明显神经受累表现，严重影响生活，且保守治疗效果不佳，所以目前应该考虑手术治疗。"
                }
            ]
        }
    },
    {
        "id": 14,
        "Q1": "导诊阶段，我有一个患者潘先生，他主诉肝区胀痛伴乏力、食欲不振1个月。你能帮我列出可能的初步诊断吗？",
        "A1": "当然，根据您提供的信息，这位患者可能存在以下几种情况：\n1. 肝硬化：常见症状包括乏力、食欲不振和右上腹部不适。\n2. 胆囊疾病：如胆囊结石或胆囊炎也会引起类似的症状。\n3. 脂肪肝：在没有其他明显原因的情况下，乏力和食欲不振可能是脂肪肝的表现。\n4. 恶性肿瘤：例如肝癌或胆道癌等。虽然这些条件较为罕见，但仍需要注意。\n\n建议进一步询问患者更详细的信息，并进行必要的体格检查以便确定初步诊断。",
        "Q2": "了解了。在问诊阶段我将进一步收集关于他的信息。接下来，在鉴别诊断阶段，如果我想开具一些辅助检查项目来帮助我确定诊断，你有什么建议吗？",
        "A2": "对于这位患者，以下是一些可能的辅助检查：\n1. 血常规和生化检查：这可以帮助评估他的总体健康状况，包括肝功能、肾功能等。\n2. 肿瘤标志物：例如AFP（甲胎蛋白）、CA19-9以及CEA（癌胚抗原），可以用来筛查恶性肿瘤。\n3. 肝脏超声或CT扫描：这些影像学检查可以帮助发现任何潜在的结构性问题，如肿瘤或囊肿。\n4. 如果需要，还可以进行更具体的检查，如MRCP（磁共振胆道成像）或ERCP（内镜逆行胰胆管造影）。\n\n请根据患者具体情况选择合适的检查项目。",
        "Q3": "辅助检查结果出来了。实验室检查中血红细胞计数及血红蛋白水平下降，CEA升高。多普勒超声显示右肝前叶低回声肿块。CT显示肝脏低密度病灶。纤维结肠镜检查显示升结肠肝曲肿瘤，且病理报告为结肠腺癌。我想确认我的诊断，你能帮我解读这些结果吗？",
        "A3": "是的，根据您提供的检查结果，患者很可能被诊断为升结肠癌伴肝转移。血红细胞计数和血红蛋白水平下降可能是由于长期慢性失血或营养不良引起的。CEA（癌胚抗原）升高通常提示消化道恶性肿瘤。超声和CT扫描显示的右前叶低回声及低密度病灶与转移性肝癌相符。最后，纤维结肠镜检查发现升结肠内有一个菜花样突出物，并经过活组织检查证实为腺癌，这进一步支持了主要诊断。\n\n在治疗方面，应该考虑对原发病灶进行切除，并对转移部位进行适当处理。具体方案需要根据患者的整体健康情况、手术风险以及预期生存质量等因素来确定。",
        "origin": {
            "id": "14",
            "title": "结、直肠与肛管疾病 案例分析-结肠癌肝转移",
            "description": "现病史\n（1）病史摘要\n    潘XX，男，51岁，近一个月来感肝区胀痛不适，体乏力，食欲不振，偶有右中腹部隐痛，无发热、恶心、呕吐、腹泻，无肝炎病史。\n（2）主诉\n    肝区胀痛伴乏力、食欲不振1个月。\n\n体格检查\n结果 T36.8℃，P74次/分，R20次/分，Bp116/70mmHg。\n    自主体位，神志清楚，全身皮肤及巩膜无黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率74次/分，律齐，未闻及病理性杂音，腹部平软，肝右肋缘下4cm，脾脏未触及，未触及腹部包块，肠鸣音活跃。\n\n辅助检查\n（1）实验室检查\n    血常规 WBC 6.02×109/L，N 70%,RBC 3.15×109/L，Hb 78g/L，血CEA>106ng/ml，肝功能、肾功能均正常。\n（2）多普勒超声检查\n    右肝前叶可见一低回声肿块，大小约8cm×9cm，肿块周边及内部可见星芒状血流信号，为动脉频谱。\n（3）CT检查\n    平扫见肝右前叶一低密度病灶，增强扫描动脉期病灶边缘可见环形强化，瘤内密度不均匀。\n（4）纤维结肠镜检查\n    升结肠脾区可见一菜花样肿物突入肠腔，表面有散在溃疡，局部肠黏膜僵硬，取病变处组织4块送病检。病理报告为结肠腺癌。\n\n辅助检查\nCT检查",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例病史比较简单，仅有肝区胀痛，乏力、食欲不振，及偶感右中腹部隐痛，均为非特异性表现，需要行进一步的辅助检查以明确诊断。进一步检查主要是针对肝脏及肠道疾病，要考虑到肝胆管结石、占位病变等。虽诉无肝炎病史，但在做肝炎血清标记物检测之前亦不能完全排除；右中腹隐痛需考虑肠道炎病变、肠息肉、肠肿瘤等。\n    本病例特点为：①肝区胀痛伴乏力、食欲不振；②右中腹隐痛。\n   （2）体格检查分析：体格检查方面此病例无过多的阳性体征，仅发现肋缘下肿大的肝脏，提示可能存在肝脏的占位性病变。\n   （3）辅助检查分析：本例病人实验室检查中主要是血常规有贫血的表现，提示病人可能有一个慢性失血的过程。CEA升高提示消化道恶性肿瘤。通过B超、CT、纤维结肠镜检查，进一步证实为升结肠肿瘤及肝脏肿瘤。依据CEA升高及结肠肿瘤病检结果可确定结肠肿瘤是原发病灶。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：升结肠癌伴肝转移\n   （2）诊断依据：①肝区胀痛不适，伴乏力，食欲不振，右中腹部隐痛。②体格检查发现肝脏肿大，右肋缘下4cm。③实验室检查：红细胞计数及血红蛋白水平下降，CEA升高。④多普勒超声：右肝前叶低回声肿块，肿块周边及内部可见动脉血流。⑤CT：肝脏低密度病灶。⑥纤维结肠镜检查：升结肠肝曲肿瘤。肿瘤活检病理报告为结肠腺癌。\n   （3）鉴别诊断：①原发性肝癌：如仅为肝脏占位病变要考虑到原发性肝癌，但肝癌多有肝炎病史及体征，AFP升高，影像学表现有其特征，易于鉴别。②肝脏良性肿瘤：亦可表现为肝占位病灶，但多数病情发展缓慢、病程长，病人全身情况好，常见者有肝海绵状血管瘤、肝腺瘤等。借助B超、CT、MRI等可以鉴别。该病人是以肝脏占位病变就诊，术前检查发现血红蛋白低及CEA升高，进而考虑有结肠肿瘤，行纤维结肠镜检查证实为升结肠癌。因此，寻找到原发病灶方可确诊为继发性肝癌。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "手术切除是治疗继发性肝癌最有效的方法。此外，还可选择肝动脉结扎术、肝动脉或门静脉栓塞、肝动脉置管皮下埋藏灌注装置化疗、冷冻、射频消融及无酒精注射，达到消除或抑制转移灶生长、延长生存期、提高生活质量的目的。"
                }
            ]
        }
    },
    {
        "id": 15,
        "Q1": "病人的主诉是头晕和视物模糊已经持续2个月，最近血压升高且有左肾动脉狭窄的情况。我需要了解一下这种情况可能是什么疾病引起的。",
        "A1": "根据您提供的信息，可能考虑到两种类型的高血压：肾实质性高血压和肾血管性高血压。肾实质性高血压通常由于急、慢性肾小球肾炎、糖尿病肾病、慢性肾盂肾炎等多种因素引起。而此次辅助检查中发现左侧肾动脉存在明显的流速增快和造影显示出动脉狭窄，所以更可能是属于单侧或双侧主干或分支的肾动脉硬化或者纤维发展不良导致的肾血管性高血压。",
        "Q2": "非常感谢你对这个问题详细的解答。那么对于这样一个患者我们应该进行哪些进一步的检查呢？",
        "A2": "对于可疑为单侧肾动脉狭窄的患者，我们可以考虑进行以下几种检查：首先是血液检测，包括血尿素氮、血清肌酐、尿常规和尿蛋白定量等，以了解肾功能情况。其次，可以进一步做CTA或MRA来确定病变部位及程度，并评估是否适合手术治疗。同时也需要监测心电图和眼底检查，看有无目标器官损害。",
        "Q3": "明白了，我会依据你的建议为患者开具相关的检查。那么在此期间我们应该如何对他的高血压进行控制呢？",
        "A3": "对于这种可能由肾动脉狭窄引起的高血压患者，可以使用ACEI（血管紧张素转化酶抑制剂）或ARB（血管紧张素受体阻滞剂）类药物来降低血压。但是如果单纯用药物不能有效控制血压时，则可能需要考虑介入性治疗如球囊扩张术或支架置入术等。在治疗过程中还需密切观察其头晕和视物模糊的情况，如果有恶化的迹象则需立即调整治疗方案。",
        "origin": {
            "id": "15",
            "title": "案例分析-肾血管性高血压",
            "description": "现病史\n（1）病史摘要\n病人，33岁，青年男性，2月余无明显诱因出现头晕、视物模糊，遂至医院就诊，发现血压明显升高，最高血压238/137mmHg，病程中无明显心慌、胸闷、气促，无黑矇，无双下肢水肿等不适。予以替米沙坦氢氯噻嗪等控制血压，血压控制在160/105mmHg。病人无高血压、糖尿病及冠心病家族史。\n（2）主诉\n\n       头晕、视物模糊2月余。\n\n体格检查\n血压200/100mmHg，身高173cm，体重80.9kg，BMI 27.03kg/m2，颈围42cm，腰围130cm，臀围129cm，心肺（-），心界不大，心率71次/分，律齐。肝脾肋下未触及，腹部可闻及血管杂音，无移动性浊音，双下肢无水肿。\n\n辅助检查\n（1）实验室检查：肝肾功能、血脂、电解质、ACTH、皮质醇（8:00、16:00）、肾素-血管紧张素-醛固酮均未见明显异常。\n（2）多普勒超声检查：左肾动脉起始处血流束变细，呈花色，湍流处PSV>180cm/s，考虑狭窄可能。\n（3）肾动脉造影检查：左肾动脉狭窄。\n\n辅助检查\n肾动脉造影",
            "QA_pairs": [
                {
                    "question": "肾性高血压的鉴别诊断。",
                    "answer": "肾实质性高血压：包括急、慢性肾小球肾炎、糖尿病肾病、慢性肾盂肾炎、多囊肾和肾移植后、肾肿瘤等多种肾脏病变引起的高血压；\n肾血管性高血压：单侧或双侧肾动脉主干或分支狭窄引起的高血压，常见病因有多发性大动脉炎、肾动脉纤维肌性发育不良和动脉粥样硬化。"
                },
                {
                    "question": "肾脏疾病及高血压的关系。",
                    "answer": "肾脏疾病导致GFR下降、肾灌注下降   、肾实质破坏；进一步导致钠水排除减少，肾素分泌增加，舒血管物质减少；从而导致水钠潴留、血管紧张素II水平的升高；血容量的增加及外周阻力的增加导致血压升高。"
                }
            ]
        }
    },
    {
        "id": 16,
        "Q1": "AI助手，我需要你的帮助。这位38岁的病人陈先生，他有左下腹部包块2年，最近明显增大。25年前做过双侧隐睾下降手术，但是左侧阴囊一直空虚。他结婚14年还未育有孩子。我想了解一下关于隐睾可能引发的并发症。",
        "A1": "隐睾是指在出生后由于某种原因导致睾丸没有正常下降至阴囊内的情况。它可能会引发以下几种并发症：\n1. 睾丸肿瘤：隐睾患者罹患精原细胞肿瘤（如精母细胞瘤和畸胎瘤）的风险比正常人高5-50倍。\n2. 创伤：由于位置不正常，容易被挤压或碰撞造成创伤。\n3. 扭转：因为其异常位置，更容易扭转而导致血流停止。\n4. 不育：如果两侧都存在隐睾，则可能导致不育。\n\n根据你提供的信息，该患者可能存在隐睾恶变和男性不育症的风险，需要进一步检查以确定诊断。",
        "Q2": "非常感谢你的解答。我计划为他开具B超和CT检查，还有其他什么建议吗？",
        "A2": "B超和CT可以帮助我们了解腹部包块的大小、位置及其与周围组织的关系。另外，您可能还需要进行血液检测，以评估他的肾功能、肝功能，并检测人绒毛膜促性腺激素（HCG）、乳酸脱氢酶（LDH）和甲胎蛋白（AFP）等肿瘤标志物水平。这些都是精原细胞肿瘤常见的血清标志物，它们可能在隐睾恶变时升高。此外, 睾酮水平也应该被测试, 因为低于正常范围可能表明睾丸功能减退。",
        "Q3": "好主意，我会按照你说的去做。如果确诊为隐睾恶变和男性不育症，治疗原则是什么呢？",
        "A3": "如果确诊为隐睾恶变，治疗原则同于睾丸肿瘤，根据肿瘤的性质而定。对于行睾丸固定术后发生恶变的隐睾，除做睾丸根治性切除术外，如果是精原细胞瘤应做腹膜后放射及化疗治疗等；而对于非精原细胞瘤应根据具体肿瘤性质做腹膜后淋巴结清扫术及化疗等。\n\n对于隐睾引起的男性不育，可行睾丸活检取精或睾丸显微取精术取得精子，联合辅助生殖医学技术，如试管婴儿（IVF）或者卵子内精子注射（ICSI），以帮助他们实现生育自己的孩子。",
        "origin": {
            "id": "16",
            "title": "案例分析-隐睾癌变",
            "description": "现病史\n（1）病史摘要\n      病人陈XX，男，38岁，已婚14年，至今未育。因“发现左下腹包块渐大2年余”入院。病人两年前发现左下腹包块伴隐痛不适，无发热，无恶心、呕吐，二便正常，近期包块增大明显。既往于25年前在外院行双侧隐睾下降手术，术后左侧阴囊一直空虚，左侧腹股沟可触及小睾丸，右侧阴囊内可扪及睾丸。否认乙肝、结核、高血压、糖尿病、心脏病病史；否认食物药物过敏史；否认家族史。\n      门诊检查：左侧中下腹明显隆起，可扪及大小约5cm×6cm包块，质韧，边界欠清，活动度差，无压痛。双侧腹股沟区各见一长6cm手术瘢痕。左侧阴囊空虚，右侧阴囊内可扪及睾丸，体积稍小，质中。\n\n体格检查\n入院检查： T36.6℃，P88次/分，19次/分，Bp134/79mmHg。\n      自主体位，神志清楚，全身皮肤及巩膜无黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心界不大，律齐，无杂音。\n      外科情况：双肾区、肝区无叩痛，肝脾未触及，移动性浊音阴性，肠鸣音正常。脊柱四肢无畸形。双侧腹股沟区各见一长6cm手术瘢痕。左侧下腹明显隆起，原左侧腹股沟可触及小睾丸处可触及大小约5cm×6cm包块，质韧，边界欠清，活动度差，无压痛。阴毛分布无明显异常，阴茎发育尚可，左侧阴囊空虚，右侧阴囊内可扪及睾丸。\n\n辅助检查\n（1）实验室检查\n       血常规 WBC 8.02×109/L，N 70%，Hb 78g/L，肝功能、肾功能均正常。人绒毛膜促性腺激素：110.3U/L，乳酸脱氢酶 160U/L，甲胎蛋白6.67ng/ml，睾酮4.72nmol/L。\n（2）B超检查\n      左下腹不均囊实性混合包块，大小约4.9cm×5.8cm。\n（3）CT检查\n       左下腹囊实性团块影，外侧与髂窝黏连，与左髂血管分界清楚，大小约4.9cm×5.9cm 。增强扫描肿块轻度不规则强化。",
            "QA_pairs": [
                {
                    "question": "简述本例病人的诊断及诊断依据。",
                    "answer": "（1）诊断\n      ①左侧隐睾伴恶变？ \n      ②男性不育症？\n（2）诊断依据\n      ①（a）既往于25年前在外院行双侧隐睾下降手术，术后左侧阴囊一直空虚，左侧腹股沟可触及小睾丸，右侧阴囊内可扪及睾丸；（b）病人发现原左侧腹股沟可触及小睾丸处包块逐渐增大2年余；（c）可扪及大小约5cm×6cm包块，质韧，边界欠清，活动度差，无压痛。左侧阴囊空虚，右侧阴囊内可扪及睾丸；（d）影像学检查均提示左下腹囊实性包块。\n      ②（a）隐睾病史；（b）结婚14余年未育"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "（1）如隐睾发生恶变，治疗原则同于睾丸肿瘤，根据肿瘤的性质而定。\n对于行睾丸固定术后发生恶变的隐睾，除做睾丸根治性切除术外，如果是精原细胞瘤应做腹膜后放射及化疗治疗等；而对于非精原细胞瘤应根据具体肿瘤性质做腹膜后淋巴结清扫术及化疗等。    \n     （2）隐睾引起的男性不育，可行睾丸活检取精或睾丸显微取精术取得精子，联合辅助生殖医学技术，获得自己的子代。"
                }
            ]
        }
    },
    {
        "id": 17,
        "Q1": "我正在处理一位75岁的男性病人，他主诉头痛伴左侧肢体乏力进行性加重2天，并有步行蹒跚和言语不清等情况。据了解，他一个月前曾经头部碰撞衣柜，当时只感觉轻微头痛并未进行特殊治疗。我已经做了体格检查和一些基础实验室检查，现在需要进行进一步的辅助检查，请你帮忙给出建议。",
        "A1": "您好，医生。根据这位患者的年龄、症状以及他有轻微头部外伤史的情况来看，可能存在颅内血肿的风险。建议您为他做一个头部CT扫描和MRI扫描，以确定是否存在颅内出血或者其他神经系统损伤。",
        "Q2": "我已经得到了CT结果显示右侧额顶部颅板下见弧形稍高密度影，最厚处约20mm，右侧侧脑室受压，中线左移；MRI检查也表明右侧额顶部颅板下见新月形短T1长T2信号灶，右侧侧脑室受压，中线左移。我怀疑是慢性硬膜下血肿，请你帮忙提供一些鉴别诊断的要点。",
        "A2": "您好，医生。根据您提供的信息和影像学检查结果，确实有可能是慢性硬膜下血肿。在鉴别诊断时，我们需要考虑以下几种可能：\n1. 急性硬膜外血肿：通常伴随头部暴力伤害；起病较急，受伤后可有中间清醒期；CT表现为颅骨内板下方呈“双凸透镜”形或“梭形”边缘清楚的高密度影。\n2. 急性硬膜下血肿：也会有头部暴力伤害；起病较急，受伤后立即昏迷或有中间清醒期；CT示颅骨内板下方呈“新月形” 高密度影。\n3. 脑内血肿：同样会有头部暴力伤害；起病较急，受伤后立即昏迷或有中间清醒期；CT示脑组织内有高密度血肿影。\n但是，这些情况与病人的临床表现和影像学特征相比，慢性硬膜下血肿的可能性更大。",
        "Q3": "我已经确诊了病人为右侧额顶慢性硬膜下血肿，请你帮忙提供一些治疗方案。",
        "A3": "您好，医生。对于这位病人来说，以下是可能的治疗方案：\n1. 手术治疗：考虑进行右侧顶叶颅骨钻孔闭式引流或开颅血肿清除术。\n2. 术后治疗：预防癫痫，预防性抗生素治疗，扩充血容量，使用止血药物，并加强支持治疗以及预防并发症。复查头部CT以评估手术效果和监测是否有新的并发情况出现。\n3. 可试用阿托伐他汀药物治疗，并随时复查CT观察血肿量的变化。如果症状加重或者CT显示血肿体积增大，可能需要再次进行手术治疗。",
        "origin": {
            "id": "17",
            "title": "颅脑损伤 案例分析-慢性硬膜下血肿",
            "description": "现病史\n（1）病史摘要\n        唐xx，男，75岁，病人两天前出现头痛、反应迟钝，左侧肢体乏力，症状逐渐加重。伴步行蹒跚，偶有言语不清，无意识障碍、四肢抽搐、大小便失禁等。追问病史，病人于1个月前头部碰撞衣柜，当时仅感轻微头痛，未作特殊治疗。\n（2）主诉\n      头痛伴左侧肢体乏力进行性加重2天\n\n体格检查\nT37.1℃，P75次/分，R20次/分，Bp152/90mmHg。\n       神志清楚，营养中等，GCS评分=E4V4～5M6=14～15分；双瞳等大等圆，直径约2.5mm大小，对光反射灵敏。左侧肢体肌力4级，右侧肢体肌力5级，四肢肌张力正常，左侧膝反射亢进，颈软，克氏征、布氏征阴性；病理征未引出。\n\n辅助检查\n（1）实验室检查\n   血常规 WBC 8.02×109/L，N 70%，RBC 3.15×109/L，Hb 107g/L。肝功能、肾功能均无明显异常。\n（2）CT检查\n   右侧额顶部颅板下见弧形稍高密度影，最厚处约20mm，右侧侧脑室受压，中线左移。\n（3）MRI检查\n   右侧额顶部颅板下见新月形短T1长T2信号灶，右侧侧脑室受压，中线左移。\n\n辅助检查\n头部CT平扫\n头部MRI平扫",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "病人病史短并逐渐加重，同时伴有颅高压症状，肢体活动障碍。同时还偶有言语不清。影像学检查有明显的慢性硬膜下血肿特征。\n      追问病史，病人1个月前有轻微头部外伤史。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "诊断：右侧额顶慢性硬膜下血肿\n   诊断依据：老年男性病人；1个月前有轻微头部外伤史，急起头痛并进行性加重；左侧肢体活动障碍及偶有语言功能障碍等神经功能；CT及MRI表现为典型的右侧额顶叶慢性硬膜下血肿，中线结构向左侧移位，右侧侧脑室消失。\n   鉴别诊断：\n （1）急性硬膜外血肿：有头部暴力伤；起病较急，受伤后可有中间清醒期；可有头痛及神经功能障碍；CT示暴力处有颅骨骨折，颅骨内板下方呈“双凸透镜”形或“梭形”边缘清楚的高密度影。\n （2）急性硬膜下血肿：有头部暴力伤；起病较急，受伤后立即昏迷或有中间清醒期；体查可有意识障碍，颈项强直，神经功能障碍；CT示颅骨内板下方呈“新月形” 高密度影。\n （3）脑内血肿：有头部暴力伤；起病较急，受伤后立即昏迷或有中间清醒期；体查可有意识障碍，颈项强直，神经功能障碍；CT示脑组织内有高密度血肿影。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "（1）手术治疗：右侧顶叶颅骨钻孔闭式引流或开颅血肿清除术。\n   （2）术后治疗：预防癫痫，预防性抗生素治疗，扩充血容量，使用止血药物，加强支持疗法。预防并发症，复查头部CT。\n    可试用阿托伐他汀药物治疗，随时复查CT观察血肿量的变化。症状加重或CT示血肿量增加随时手术治疗。"
                }
            ]
        }
    },
    {
        "id": 18,
        "Q1": "这位病人主诉右上腹隐痛10天，有胆囊结石的病史，请问我应该怎样进行初步诊断？",
        "A1": "首先，您可以询问病人是否有其他相关症状，如恶心、呕吐、发热等。然后进行体格检查，特别是对其右上腹部进行深入观察和触摸，看是否存在压痛或包块。此外，也需要通过血常规、肝功能等实验室检查来了解患者的一般健康状态。如果需要进一步确认胆囊结石的情况，可以开具超声或CT扫描。",
        "Q2": "我已经完成了这些步骤，并且收到了辅助检查结果。多普勒超声显示胆囊大小约6.7cm×4.8cm，壁厚约0.2cm，囊内见直径1.8cm强回声团。CT扫描显示胆囊大小正常，壁不厚，囊内见高密度结石影。这些结果意味着什么？",
        "A2": "这些辅助检查结果支持了胆囊结石的诊断。在多普勒超声中，“强回声团”通常指的是结石或钙化物，而“声影（+）”，移动（+）则提示这个强回声团有可能是结石。CT扫描结果也显示胆囊内有高密度影，这通常也表示存在结石。结合病人的临床表现和辅助检查结果，可以确诊为胆囊结石。",
        "Q3": "确诊为胆囊结石后，我应该如何向患者解释她的情况并提出治疗建议？",
        "A3": "您可以告诉患者她目前的情况是由于胆囊中形成了一颗直径约1.8cm的结石所导致，并解释这可能是引起她右上腹隐痛的原因。您还可以告知她，虽然有些人身体内存在胆囷结石但不会产生任何症状，但在她这种已经出现明显不适感和压痛的情况下，推荐进行治疗以防止进一步并发症。最常见的治疗方式是腹腔镜胆囊切除术，即通过小切口将整个胆囊及其内部的结石取出。此外，在手术前后，她可能需要接受一些药物治疗来控制症状并预防感染。",
        "origin": {
            "id": "18",
            "title": "胆道疾病 案例分析-胆囊结石",
            "description": "现病史\n（1）病史摘要\n    徐XX，女，66岁，发现3年，右上腹隐痛10天，无黄疸，无发热、无恶心、呕吐、腹泻，无肝炎病史。\n（2）主诉\n    发现3年，右上腹隐痛10天。\n\n体格检查\n结果 T36.8℃，P72次/分，R16次/分，Bp126/70mmHg。\n    自主体位，神志清楚，全身皮肤及巩膜无黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率72次/分，律齐，未闻及病理性杂音，腹部平软，右上腹压痛，肝脾脏未触及，未触及腹部包块，肠鸣音正常。\n\n辅助检查\n（1）实验室检查\n    血常规 WBC 7.7×109/L，N 77.4%,RBC 3.7×109/L，Hb 118g/L，肝功能、肾功能均正常。\n（2）多普勒超声检查\n    胆囊大小约6.7cm×4.8cm，壁厚约0.2cm，囊内见直径1.8cm强回声团，声影（+），移动（+）。\n（3）CT检查\n    胆囊大小正常，壁不厚，囊内见高密度结石影，直径约1.8cm。\n\n辅助检查\n超声提示胆囊内高回声团，声影（+），移动（+）\nCT提示胆囊内高密度影",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例病史比较典型，病人有胆囊结石病史，表现为右上腹隐痛10天，无黄疸及发热，无明显消化道症状。进一步检查主要是针对胆囊及胆管疾病，要考虑到胆囊结石，胆总管结石等。右上腹隐痛需考虑胆囊、胆道或胃十二指肠疾病等。\n    本病例特点为：①右上腹隐痛；②胆囊结石病史。\n   （2）体格检查分析：体格检查方面此病例无过多的阳性体征，仅发现右上腹压痛，提示胆囊疾病可能大。\n   （3）辅助检查分析：本例病人实验室检查正常，特别是肝功能中转氨酶及胆红素指标无异常，可以初步除外合并胆总管结石。通过B超、CT等检查，进一步证实为胆囊结石。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：胆囊结石。\n   （2）诊断依据：①右上腹隐痛。②体格检查发现右上腹压痛。③实验室检查：血常规及肝功能正常。④多普勒超声：胆囊结石，胆总管无扩张。⑤CT：胆囊结石。\n   （3）鉴别诊断：①右肾结石：腰痛，血尿等。泌尿系超声检查可以鉴别。②继发胆总管结石：可表现为腹痛，发热，甚至黄疸。B超可以发现胆总管扩张，行超声内镜、CT、MRCP等可以鉴别。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "对于有症状和（或）并发症的胆囊结石，首选腹腔镜胆囊切除（laparoscopic cholecystectomy）治疗，与开腹胆囊切除相比较同样有效，且具有恢复快、损伤小、疼痛轻、瘢痕不易发现等优点。"
                }
            ]
        }
    },
    {
        "id": 19,
        "Q1": "我需要你帮我分析一下这个病人的情况。他是一个54岁的男性，主诉左侧腹部肿块1周，伴血尿2天。体检发现左上腹可触及质韧肿块，大小约10cm。实验室检查和影像学检查结果如何解读？",
        "A1": "确定了，根据您提供的信息和辅助检查结果：\n实验室检查显示白细胞、红细胞计数在正常范围内，血红蛋白稍低可能与患者有血尿有关；血小板略高、肌酐正常说明患者无明显出凝血功能异常和肾功能损伤；肝功能指标也在正常范围内。\n多普勒超声显示左上腹部软组织肿块，大小约12.2cm×7.6cm，混合回声团块，并考虑为来自肾脏的源头。\nCT扫描表明左肾存在较大的不均质强化的占位性病变, 大小约123.5mm×80.5mm。\n\n结合以上资料，初步诊断为：左肾巨大占位性病变，考虑为肾癌。",
        "Q2": "明白了。接下来我们需要进一步完善哪些检查？",
        "A2": "病人诊断为左肾巨大占位性病变，建议进行以下检查以评估肿瘤的进展程度：\n1. 胸部CT：用于检测是否有远处转移。\n2. 全身骨骼ECT：用于评估是否有骨转移。\n3. 必要时行全身PET-CT检查：更精确地确定是否存在远处转移。",
        "Q3": "好的。根据这个诊断和患者的具体情况，我们应该怎么制定治疗方案？",
        "A3": "对于左肾巨大占位性病变，主要的治疗方式有两种：手术和靶向药物治疗。\n1. 手术治疗：如果没有发现远处转移，可以考虑进行肾癌根治术。具体的手术方法需要根据患者的具体情况和医生的判断来确定。\n2. 靶向药物：如果发现了远处转移或者无法进行手术，则可以选择靶向药物进行控制。\n\n在制定具体的治疗方案时，还需要考虑到患者的年龄、整体健康状态以及对潜在并发症和副作用的承受能力。",
        "origin": {
            "id": "19",
            "title": "泌尿、男生殖系统肿瘤 案例分析-肾癌",
            "description": "现病史\n（1）病史摘要\n病人xx，男，54岁，因“自触及左侧腹部肿块1周”入院，病人一周前无意中触及左侧上腹部肿块，近两天来出现血尿，色暗红，无明显血块，无排尿疼痛，偶伴左侧腰部不适，无明显腹胀，腹痛，大便正常。否认高血压，糖尿病史，否认手术病史。\n（2）主诉\n自触及左侧腹部肿块1周，伴血尿2天。\n\n体格检查\n（1）腹部触诊\n    腹部稍隆起，腹壁血管无明显曲张，全腹软，无明显压痛，左上腹可触及质韧肿块，大小约10cm，活动度尚可，无明显压痛。\n（2）专科体检\n    腹部稍膨隆，双侧脊肋角平坦，腹壁及背部未见明显曲张静脉，双侧脊肋角无明显触痛，双肾区无明显叩击痛，左侧腹部可触及质韧包块，大小约10cm，活动度尚可，无明显压痛。\n\n辅助检查\n（1）实验室检查\n血常规：WBC8.98x109/L，RED 4.07x109/L，HGB107g/L，PLT 424x109/L；\n血生化：肌酐75μmol/L，钠139mmol/L，钾 4.2mmol/L，氯101mmol/L；\n肝功能：丙氨酸转移酶 22U/L，门冬氨酸转移酶45U/L，白蛋白34g/L，球蛋白 44g/L，白/球 0.77。\n（2）多普勒超声检查\n左上腹部可见软组织肿块，大小约12.2cm×7.6cm，混合回声团块，考虑肾脏来源。\n（3）CT检查\n左肾见较大肿块影，冠状面大小123.5mm×80.5mm，平扫密度不均，增强后不均匀强化局部呈结\n节状及团块状强化。周围组织受压推移。\n诊断：左肾巨大占位，考虑肾癌。\n\n辅助检查\n左肾巨大肿瘤\n左肾见较大肿块影，冠状面大小123.5mm×80.5mm，平扫密度不均，增强后不均匀强化局部呈结节状及团块状强化。周围组织受压推移。\n平扫期\n动脉期\n静脉期\n实质期",
            "QA_pairs": [
                {
                    "question": "简述该病人的诊断、诊断依据及鉴别诊断。",
                    "answer": "诊断：左肾巨大肿瘤。\n诊断依据：病人病史，体格检查，辅助检查可以诊断。\n鉴别诊断：肾错构瘤，肾淋巴瘤，肾上腺肿瘤。"
                },
                {
                    "question": "需要更进一步完善哪些检查？",
                    "answer": "病人诊断为左肾巨大肿瘤，需要评估肿瘤的进展程度，需要胸部CT，全身骨骼ECT检查，必要时行全身PET-CT检查。"
                },
                {
                    "question": "简述下一步的治疗方案。",
                    "answer": "病人诊断为左肾巨大肿瘤，评估肿瘤的情况及病人自身情况后，可决定是否进行手术治疗或靶向药物治疗。\n手术治疗：如果未见转移，可行肾癌根治术，根据术后病理结果决定病人临床分期和分级。\n靶向药物：如果转移，无手术指证，可行靶向药物控制。"
                }
            ]
        }
    },
    {
        "id": 20,
        "Q1": "初诊我怀疑是腱鞘炎或者是感染引起的问题，请帮我进行鉴别诊断。",
        "A1": "鉴别诊断上我们需要考虑以下几点：①指头炎：这种情况下会有外伤史和局部肿胀、发红以及白细胞计数增加等表现，但不会出现大鱼际肿胀和拇指活动障碍。②化脓性滑囊炎：通常会有快速进展的情况，并且可能出现拇指不能外展和伸直以及拇指及大鱼际压痛。然而，本病例中先出现示指胀痛，后出现大鱼际压痛及拇指对掌困难，更可能是腱鞘炎引发的感染。",
        "Q2": "非常好，我需要开具一些检查来确认我的诊断，请帮我列举一下应该进行哪些检查？",
        "A2": "对于这种情况，我们可以考虑进行以下几项检查：血常规检查以了解白细胞计数是否增加；C反应蛋白和血沉测定以了解体内是否存在感染；如果条件允许的话，还可以采集患部分泌物做细菌培养和药敏试验。",
        "Q3": "确诊之后我打算给他使用头孢类抗生素治疗，请你帮我查询一下关于头孢菌素的用法用量。",
        "A3": "头孢菌素通常建议成人剂量为每次1g，每日2-3次。用药期间需要监测肾功能和血象，并注意观察有无过敏反应等不良反应。但具体用法用量还需根据患者实际情况调整。",
        "origin": {
            "id": "20",
            "title": "案例分析-手部急性化脓性细菌感染",
            "description": "现病史\n（1）病史摘要\n李×，56岁，环卫工人，3天前左手示指近节被竹刺扎伤，有少量出血，自行拔除后未给予进一步处理，1天前左手示指肿痛，屈曲困难，2小时前出现大鱼际处压痛，伴发热38.6℃。\n（2）主诉\n左手示指扎伤3天，示指及大鱼际肿痛伴发热。\n\n体格检查\n（1）生命体征\n              T38.6℃，P84次/分，R18次/分，Bp 129/83mmHg。\n（2）查体\n            神志清楚，上肢浅表淋巴结无肿大。左手示指近、中节明显肿胀，有压痛，手指皮肤发红、温度升高，示指呈半屈位，被动屈曲疼痛加剧，大鱼际肿胀、压痛，拇指对掌疼痛。\n\n辅助检查\n实验室检查\n血常规 WBC 11.5×109/L，N 83.4%，RBC 4.16×109/L，Hb 117g/L",
            "QA_pairs": [
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：左手示指化脓性腱鞘炎继发鱼际间隙感染\n   （2）诊断依据：①左手示指近节扎伤3天；②左手示指肿痛，被动屈曲剧痛1天；③大鱼际压痛、拇指对掌困难伴发热2小时；④实验室检查：血常规 WBC 11.5×109/L，N 83.4% 。\n   （3）鉴别诊断：①指头炎：手指有外伤史，手指局部肿痛，也可伴有发热及白细胞计数增加，但不会出现大鱼际肿痛及拇指活动障碍。②化脓性滑囊炎：往往病情进展迅速，可出现拇指肿痛，不能外展和伸直，拇指及大鱼际有压痛，本病例先出现示指胀痛，后出现大鱼际压痛及拇指对掌困难，考虑系示指腱鞘炎蔓延至鱼际间隙所致。"
                },
                {
                    "question": "简述本例病人的治疗方法。",
                    "answer": "（1）消毒患手，在左手示指末节外侧面做一切口，并在左手虎口处做一切口，排除示指腱鞘及鱼际间隙的脓液，定期换药。\n   （2）给予头孢菌素等金黄色葡萄球菌敏感抗生素静脉点滴，待体温及血象恢复正常后停药。\n   （3）手术过程中注意保护神经、血管，避免影响手的功能。"
                },
                {
                    "question": "简述如何预防本病。",
                    "answer": "（1） 注意避免手外伤，及时对受伤手部的消毒包扎，防止继发感染。\n   （2）出现手的化脓性感染后及早切开引流，避免脓液向深部间隙进一步蔓延。\n   （3）可给予患手理疗或中药软膏外敷。"
                }
            ]
        }
    },
    {
        "id": 21,
        "Q1": "请帮我分析一下这位病人的现病史。",
        "A1": "病人是一个69岁的男性，他在两天前开始出现发热，最高体温38.3℃，伴有畏寒。同时他发现左下肢皮肤红肿和局部疼痛，呈烧灼样疼痛，并且不敢触碰。此外，值得注意的是，该患者并无近期下肢骨折或外伤史，但有10年的既往糖尿病历史以及30年足癣的病史。",
        "Q2": "请帮我列出一下可能的诊断，并给出诊断依据。",
        "A2": "根据目前的信息，最可能的诊断是左下肢丹毒。诊断依据包括：1）患者主要症状为“发现左下肢红斑伴发热2天”；2）体格检查发现左下肢鲜红色皮斑、轻微隆起、伴有灼感和触碰时的明显不适；3）实验室检查结果显示白细胞总数和中性粒细胞比例均升高，提示存在感染性疾病。\n\n需要与急性蜂窝织炎、坏死性筋膜炎以及骨筋膜室综合征等进行鉴别诊断。但考虑到患者的全身症状较轻，无深部组织感染风险，无下肢深静脉血栓形成，肢体肿胀不明显，并且不伴有肢体运动感觉障碍等特点，这些疾病的可能性较小。",
        "Q3": "那么关于治疗方案有什么建议吗？",
        "A3": "对于左下肢丹毒的治疗原则包括：\n\n1）卧床休息并抬高患肢：这可以帮助减少局部水肿和改善血液循环。\n2）全身应用抗菌药物：如静脉滴注β-内酰胺类抗生素。这是针对感染的主要治疗方法。\n3）积极治疗与丹毒相关的足癣：避免复发。可以使用抗真菌药物进行治疗。\n\n同时还需要对患者既有的高血压和高血糖进行控制，以防止并发情况进一步恶化。",
        "origin": {
            "id": "21",
            "title": "案例分析-丹毒",
            "description": "现病史\n(1) 病史摘要\n王某，男，69岁，于两日前出现发热症状，最高38.3℃，伴畏寒。同时发现左下肢皮肤红肿，色鲜红，伴局部疼痛，呈烧灼样疼痛，不敢触碰。病人近期无下肢骨折外伤史，既往糖尿病病史10年，足癣病史30年。\n(2) 主诉\n发现左下肢红肿伴发热2天。\n\n体格检查\nT38.3℃，P87次/分，R20次/分，Bp 135/70mmHg。\n发育正常，营养中等，自主体位，查体合作，全身皮肤及黏膜无黄染，左侧腹股沟淋巴结可见肿大，质韧，伴触痛，其他位置未见浅表淋巴结肿大。两肺呼吸音清晰，未闻及干湿啰音。心率87次/分，律齐，未闻及病理性杂音，腹部平软，肝右肋缘下4cm，脾脏未触及，未触及腹部包块，肠鸣音活跃。左小腿胫前皮肤可见片状微隆起的红疹、色鲜红、边界清楚，可见散在水疱，局部有烧灼样疼痛，患肢皮温升高，双足趾蹼可见皮屑及小水疱。\n下肢皮肤红疹，水疱\n\n辅助检查\n实验室检查\n血常规： WBC 16.93×109/L，NEU 90.3%，RBC 3.15×109/L，Hb 120g/L，\n              PLT 302×109/L  \n尿常规：尿糖 +++\n肝功能：ALT 25 U/L，AST 22U/L，总胆红素 10.1μmol/L，间接胆红素8.7μmol/L，直接胆红素 5μmol/L\n肾功能： BUN 4.47mmol/L，Cr 67μmol/L \n血糖： 16.7mmol/L\n糖化血红蛋白：8.4%",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "(1) 病史分析：病人主因“发现左下肢红疹伴发热2天”就诊，该病例病史比较简单，病人存在左下肢的红、肿、热、痛，考虑存在左下肢炎症，需要行进一步的辅助检查以明确诊断。进一步检查主要是针对下肢的感染性疾病，需要考虑到下肢坏疽引起的感染、外伤所致的深肌层的感染以及表浅组织的感染。同时应考虑到病人的糖尿病病史及脚癣病史。本病例特点为：①全身症状有发热寒战；②左下肢皮肤龙骑行红疹。\n(2) 体格检查分析：体格检查阳性体征多集中于左下患肢，包括皮肤红肿，触痛，烧灼感等，但无明显的肢体活动及感觉障碍，肿胀仅限于皮肤，未见明显的肢体肿胀。提示是一个左下肢的浅表组织感染。\n(3) 辅助检查分析：本例病人实验室检查中主要是血常规有血象升高的表现，提示存在感染性疾病，同时尿糖升高，符合了病人糖尿病的病史。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "(1) 诊断：左下肢丹毒\n(2) 诊断依据：①病人主因“发现左下肢红疹伴发热2天” 就诊。②体格检查发现左下肢鲜红皮疹，轻微隆起，伴烧灼样疼痛。③实验室检查：血常规有血象升高的表现，提示存在感染性疾病。\n(3) 鉴别诊断：①急性蜂窝织炎：可见于下肢，临床表现与丹毒相似，但多伴有患处局部肿胀，皮肤变色区边界不清，该例病人患处红肿区域边界清晰，与以上表现不符。②坏死性筋膜炎：病人全身症状较轻，局部皮下未触及捻发音，皮肤未见显著性缺血坏死表现。③骨筋膜室综合征：病人无外伤病史，无深部组织感染的风险，无下肢深静脉血栓形成，肢体肿胀不明显，同时不伴肢体运动感觉障碍，全身症状较轻，可排除诊断。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "(1) 治疗时注意卧床休息，抬高患肢。局部可用50%硫酸镁液湿敷或采用中药外敷。\n(2) 全身应用抗菌药物，如静脉滴注β-内酰胺类抗生素。\n(3) 积极治疗与丹毒相关的足癣，避免复发。"
                }
            ]
        }
    },
    {
        "id": 22,
        "Q1": "这位病人42岁，男性，主诉胸闷3周。外院胸片发现上纵隔明显增宽，无声音嘶哑、饮水呛咳等症状。请问他可能患有什么疾病？",
        "A1": "根据您提供的信息，该患者可能存在纵隔肿瘤的可能性。纵隔肿瘤通常在30-40岁时偶然发现，或因肿瘤压迫出现胸闷、呼吸困难等情况。这位患者的年龄和表现与此相符。",
        "Q2": "能否推荐一种可靠的检查方法来进一步确认诊断？",
        "A2": "是的，首选应进行胸部CT扫描以进一步确定诊断。通过CT扫描可以清晰显示肿瘤的部位、密度、外形、边缘清晰光滑度、有无钙化等特点，并能显示肿瘤与邻近组织器官的关系。",
        "Q3": "假设我们已经进行了胸部CT扫描，并且结果显示前纵隔有一个含有脂肪成分、钙化和软组织的囊性结构。这可能是什么病理？",
        "A3": "这种情况下，首先要考虑的诊断是纵隔畸胎瘤。畸胎瘤多数位于前纵隔，并且典型的特点就是含有脂肪、钙化和软组织成分。需要注意的是，尽管大部分畸胎瘤都具有全部三个成分，但并不是所有的畸胎瘤都如此。",
        "origin": {
            "id": "22",
            "title": "原发性纵隔肿瘤 案例分析-纵隔畸胎瘤",
            "description": "现病史\n（1）病史摘要\n男性，42岁，感胸部憋闷3周就诊，外院胸片发现上纵隔明显增宽。无声音嘶哑、饮水呛咳等症状。发病以来精神、睡眠可，大小便无明显异常，体重未见明显变化。\n（2）主诉\n      胸闷3周。\n\n病史及体检\n（1）既往史、家族史、个人史\n既往史：有高血压病史，否认冠心病、糖尿病病史，否认肝炎、结核病史。无外伤及输血史，无过敏史。\n个人史：吸烟15年，10支/日，未戒烟。轻度饮酒史。\n家族史:  否认家族性及遗传性疾病史。\n（2）体格检查\n         无明确阳性体征。\n\n辅助检查\n胸部CT扫描",
            "QA_pairs": [
                {
                    "question": "该病人最可能的诊断是什么？",
                    "answer": "病人中年男性，既往无特殊病史。根据主诉，胸部平片结果，应高度怀疑左上纵隔肿瘤的可能性。\n      一般而言，纵隔肿瘤的症状与肿瘤大小、部位、生长方向和速度、质地、性质等有关。良性肿瘤由于生长缓慢，向胸腔方向生长，可生长到相当大的程度尚无症状或很轻微。\n      常见症状有胸痛、胸闷、刺激或压迫呼吸系统、神经系统、大血管、食管的症状。临床上，大部分纵隔肿块病人通常在 30～40 岁胸片检查时偶然发现，或因肿瘤压迫出现胸痛，呼吸困难，咳嗽等。"
                },
                {
                    "question": "下一步首选的诊断方法是什么？",
                    "answer": "临床应首选胸部CT扫描进一步确定诊断。\n1.胸部影像学检查是诊断纵隔肿瘤的重要手段。胸部CT或磁共振除了更能显示肿瘤的部位、密度、外形、边缘清晰光滑度、有无钙化等特点外，还可显示肿瘤与邻近组织器官的关系。\n2.必要时作心血管造影或支气管造影，能进一步鉴别肿瘤的相通部位以及与心大血管或支气管、肺等的关系，提高确诊率。胸部平片现已很少应用。\n3.超声扫描有助于鉴别实质性、血管性或囊性肿瘤。\n4.颈部肿大淋巴结活检有助于鉴别淋巴源性肿瘤或其他恶性肿瘤。\n5.气管镜、食管镜、纵隔镜等检查有助于鉴别诊断，必要时可采用。"
                },
                {
                    "question": "根据胸部CT，请问首先考虑的诊断是什么？请陈述理由。",
                    "answer": "临床首先考虑的诊断应该是纵隔畸胎瘤。原因是：（1）前纵隔是畸胎瘤的典型发病部位。（2）胸部CT显示位于前纵隔的肿块，含有脂肪成分、钙化和软组织，这是是畸胎瘤的特点。\n畸胎瘤与皮样囊肿大多数位于前纵隔，约不到10% 位于后纵隔。接近心底部的心脏大血管前方。根据胚层来源虽可分成表皮样囊肿、皮样囊肿和畸胎瘤（含外、中、内三种胚层组织）三种类型，但其发生学相同。纵隔畸胎瘤可以是囊性或实性，多数畸胎瘤含有脂肪，钙化和软组织成分。但不是所有的畸胎瘤都具有全部三个成分。囊内多为褐黄色液体，混有皮脂及胆固醇结节，并有毛发。实体部分有骨、软骨、肌、支气管、肠壁及淋巴样组织等。10%畸胎类瘤为恶性。"
                }
            ]
        }
    },
    {
        "id": 23,
        "Q1": "这位病人主诉活动咳嗽时不自主尿外漏7年，加重1年。请问这可能是什么疾病？",
        "A1": "根据你提供的信息，这位病人的情况最可能是压力性尿失禁。压力性尿失禁常见于女性，特别是有过生育历史的女性。它的典型症状就是在腹部压力增加（例如咳嗽、打喷嚏、运动等）时会出现尿液无法控制地从膀胱流出。",
        "Q2": "感谢你的回答。那么对于这种情况我应该怎样进行鉴别诊断呢？",
        "A2": "首先，可以通过询问病史和临床表现来初步判断。如果患者只在腹压增高如咳嗽、打喷嚏或运动等情况下有尿液外溢，则很可能为压力性尿失禁。\n其次，可以进行物理检查和相关辅助检查如尿流动力学测试和超声波检查等来进一步确认。比如本例中的患者已经做了这些检查，“最大尿流率：47.5ml/s”，超声示“双肾无积水、输尿管无扩张，残余尿阴性“，这些都支持压力性尿失禁的诊断。\n最后，要排除其他可能引起尿失禁的疾病，如膀胱感染、神经系统疾病等。",
        "Q3": "明白了。那么对于这种情况我应该采取什么样的治疗方案呢？",
        "A3": "压力性尿失禁的治疗方式有多种，可以根据患者具体情况选择：\n1. 保守治疗：包括骨盆底肌肉训练、生活方式改变（如避免重物搬运等增加腹压的活动）、控制液体摄入量和定时排尿等。\n2. 药物治疗：主要是使用α-受体激动剂和抗胆碱药物来增强尿道括约肌功能。\n3. 手术治疗：如果上述方法效果不佳或者患者希望彻底解决问题，则可考虑进行手术治疗。常用手术方式有各类松紧带手术、尿道下段悬吊术等。\n具体治疗方案还需要根据患者的年龄、健康状态、临床症状以及个人意愿来决定。",
        "origin": {
            "id": "23",
            "title": "案例分析-女性压力性尿失禁",
            "description": "现病史\n（1）病史摘要\n病人于7年前无明显诱因出现剧烈活动时不自主尿外漏，无尿频、尿痛、排尿困难、发热、血尿等症状，未予以重视，近1年来上述症状逐渐加重，伴行走时亦有尿外漏。在我院就诊，查尿流动力学示：“最大尿流率：47.5ml/s”，超声示“双肾无积水、输尿管无扩张，残余尿阴性“。今日为求进一步治疗，门诊拟””收住入院。自发病以来，病人精神状态良好，体力情况良好，食欲食量良好，睡眠情况良好，体重无明显变化，大便正常，小便同上。\n（2）主诉\n       活动咳嗽时不自主尿外漏7年，加重1年。\n\n体格检查\n（1）专科查体\n双侧肋脊角对称，双肾区无压痛、叩击痛，双肾肋下触及；双侧上输尿管无压痛，双侧输尿管走向区域未扪及肿块，耻骨上膀胱区无充盈，无压痛，阴毛呈女性分布，会阴部发育良好，尿道口无明显新生物，闭合良好，无阴道前后壁脱垂。嘱咳嗽时可见尿液自尿道口溢出，屏气时未见明显膀胱、直肠膨出。\n\n辅助检查\n（1）尿流动力学\n           尿流动力学（2016-7-26，本院）：最大尿流率：47.5ml/s；尿流量：380ml。膀胱灌注充盈期未见不自主收缩，逼尿肌收缩力正常。\n\n（2）多普勒超声\n         超声（2016-7-22，本院）：双肾无积水、输尿管无扩张，残余尿阴性。",
            "QA_pairs": [
                {
                    "question": "如何鉴别尿失禁的类型？",
                    "answer": "分别鉴别充盈性尿失禁、真性尿失禁、急迫性尿失禁、压力性尿失禁。"
                },
                {
                    "question": "女性压力性尿失禁的诊断依据及临床分型？",
                    "answer": " 主观症状及客观检查，并除外其他疾病；临床分型分为轻度、中度、重度。"
                },
                {
                    "question": "女性压力性尿失禁有哪些治疗方式？",
                    "answer": "保守治疗、药物治疗及手术治疗。"
                },
                {
                    "question": "女性压力性尿失禁合并急迫性尿失禁的混合型尿失禁如何选择手术时机？",
                    "answer": "应先判断主导症状为压力性尿失禁还是急迫性尿失禁，如以压力性尿失禁为主，则予手术治疗后根据病情选择是否药物治疗，如以急迫性尿失禁为主，需先行药物控制，再根据病情症状决定是否需要手术治疗。"
                }
            ]
        }
    },
    {
        "id": 24,
        "Q1": "你好，AI助手。我有一个病人，他是25岁的男性，1年前因车祸致小肠损伤，行部分小肠切除吻合术。术中切除小肠约40cm。1个月前突然出现腹痛、腹胀、停止排气排便，诊断为肠梗阻，急诊行剖腹探查术。术后至今病人每日大便10余次，为水样便。请问可能是什么原因导致的？",
        "A1": "根据您提供的信息，这位病人可能正在经历短肠综合征的急性期。由于他曾经两次进行小肠切除手术，并且小肠残留长度不足100cm，在手术后不到2个月内就出现了大量腹泻、电解质紊乱以及体重明显下降等情况。",
        "Q2": "这种情况应该如何治疗？",
        "A2": "针对这种情况，可以采取以下几种治疗方法：①尽快给予全胃肠外营养支持，补充病人正常所需水份、钠钾镁等电解质、能量及营养物质；②给予抑制肠蠕动药物；③给予H2受体拮抗剂或质子泵抑制剂；④腹泻症状初步被控制后，给予少量等渗肠内营养。",
        "Q3": "了解了，那么有没有可能的并发症需要我注意？",
        "A3": "是的，短肠综合征可能会导致一些并发症。包括但不限于：水和电解质紊乱、营养不良、骨质疏松、胆固醇结石、肝硬化以及小肠菌群过度增长。在治疗过程中需要密切关注这些可能出现的并发症。",
        "origin": {
            "id": "24",
            "title": "小肠疾病 案例分析-短肠综合征",
            "description": "现病史\n病史摘要\n周XX，男，25岁，1年前因车祸致小肠损伤，行部分小肠切除吻合术。术中切除小肠约40cm。术后病人恢复良好，未诉特殊不适。1个月前病人无明显诱因突然出现腹痛、腹胀、停止排气排便，至急诊就诊，诊断为肠梗阻，急诊行剖腹探查术。术中发现小肠与腹壁多处粘连带压迫小肠肠管，距屈氏韧带60cm以下至距回盲部约25cm间小肠缺血坏死。遂切除坏死肠管，行空肠、回盲部端侧吻合 。\n术后至今病人每日大便10余次，为水样便，量较多，无脓血，无腹痛、腹胀。\n查体：体温：36.9℃，血压：115/78mmHg，脉搏：96次/分。腹部平坦，全腹无压痛、反跳痛，无肌紧张。\n辅助检查：大便常规提示：WBC 0-1/HPF，潜血（-）。血常规提示：WBC 5.5×109/L，Hb 102g/L，血小板计数：192×109/L。血生化提示：Na+：134mmol/L，K+：3.4mmol/L， Ca2+：2.42mmol/L，Mg2+：0.75mmol/L。近1个月体重下降约4kg，睡眠质量差。",
            "QA_pairs": [
                {
                    "question": "该病人目前的诊断是什么？",
                    "answer": "短肠综合征（急性期）。病人因车祸及术后粘连致肠坏死两次行小肠切除手术，小肠残留长度不足100cm，术后不足2个月，出现了大量腹泻、电解质紊乱及体重明显下降，符合短肠综合征急性期的临床表现。"
                },
                {
                    "question": "该病人的治疗方法是什么？",
                    "answer": "①尽快给予全胃肠外营养支持，补充病人正常所需水份、钠钾镁等电解质、能量及营养物质；②给予抑制肠蠕 动药物；③给予H2受体拮抗剂或质子泵抑制剂；④腹泻症状初步被控制后，给予少量等渗肠内营养。"
                }
            ]
        }
    },
    {
        "id": 25,
        "Q1": "AI助手，我有一个64岁的女性病人，两周前出现发热，体温最高达39.5℃，伴有咳嗽、咳痰。血常规示白细胞14.85×109/L，中性粒细胞78.0%；胸片示左肺下野炎症可能；右肺下野条索影；左侧少量胸腔积液。经过一周抗炎治疗后，她的症状并未缓解，并且复查胸片显示左肺下叶炎症有所吸收，但左胸腔积液明显增多。你认为这个情况下应该考虑什么诊断？",
        "A1": "根据您提供的信息和临床表现，应首先考虑急性脓胸的可能性。急性脓胸是指由于感染引起的脓性渗出液在胸膜腔内积聚。大多数情况下其致病菌来自肺内感染灶。",
        "Q2": "好的，那接下来我应该选择什么辅助检查方法以协助诊断呢？",
        "A2": "针对这个病人的情况，建议进行胸部CT扫描、胸腔B超和胸腔穿刺术。其中，胸部CT扫描可以评估肺实质的改变和支气管病灶；胸部超声可以明确积液范围并协助定位；而胸腔穿刺术可以抽出脓液送检，是确定诊断的重要方法。",
        "Q3": "确认为急性脓胸后，我应该如何治疗呢？",
        "A3": "急性脓胸的治疗原则包括控制原发感染以及彻底排净脓液。首先根据致病菌对药物的敏感性选择有效抗生素。然后采用排净脓液的方法有胸腔穿刺抽脓和闭式引流两种。若是局限性或积液较少可采用穿刺抽脓，并向胸膜注入抗生素。若是大量积液或者稠厚不易抽出，则应早期施行闭式引流术。近年来，胸腔镜手术也被应用于急性脓胸的治疗，取得了满意的效果。",
        "origin": {
            "id": "25",
            "title": "胸壁、胸膜疾病 案例分析-急性脓胸",
            "description": "现病史\n（1）病史摘要\n女性，64岁。病人入院前2周前出现发热，体温最高达39.5℃，伴有咳嗽、咳痰，为白色黏痰，遂到医院急诊，血常规示白细胞14.85×109/L，中性粒细胞78.0%；胸片示左肺下野炎症可能；右肺下野条索影；左侧少量胸腔积液。于是收入呼吸科给予静脉输液抗炎治疗1周。但病人症状无缓解，仍高热，憋气症状加重。复查胸片示左肺下叶炎症有所吸收，但左胸腔积液明显增多。\n（2）主诉\n2周前出现发热，1周出现左侧胸腔积液。\n\n体格检查\n（1）全身体检\nT38.6℃，P84次/分，R22次/分，BP144/91mmhg。急性病容，神志清楚，查体合作。心界不大，未闻异常杂音。腹部检查未见异常。\n（2）专科体检\n气管居中，左侧语颤稍强，左胸叩诊实音，左肺呼吸音减低，可闻少量湿啰音。\n\n辅助检查\n（1）实验室检查\n血常规示白细胞14.85×109/L，中性粒细胞78.0%。\n（2）多普勒超声检查\n左侧胸腔可见液性暗区，距体表最近距离3cm， 液体。\n（3）胸片检查\n胸片示左肺上叶大片阴影，左胸腔大量积液。\n\n辅助检查\n正位胸片\n左侧X线表现（左侧胸腔大片浓密阴影，纵隔偏向右侧）",
            "QA_pairs": [
                {
                    "question": "该病人最可能的诊断是什么？",
                    "answer": "病人老年女性，诊断肺炎经抗炎治疗，症状无改善，出现明确胸腔积液，应高度怀疑肺炎后急性脓胸的可能性。\n脓胸是指脓性渗出液积聚于胸膜腔内的化脓性感染。其致病菌多来自肺内感染灶，也有少数来自胸内和纵隔内其他脏器或身体其他部位病灶，直接或经淋巴侵入胸膜引起感染化脓。继发于脓毒血症或败血症的脓胸，则多通过血行播散。"
                },
                {
                    "question": "下一步可以选择什么辅助检查方法协助诊断？每种方法的特点是什么?",
                    "answer": "临床可以先择胸部CT扫描、胸腔B超和胸腔穿刺术进一步确定诊断。\n（1）X线检查患侧显示有积液所致的致密阴影。若有大量积液，患侧呈现大片浓密阴影，纵隔向健侧移位。\n（2）胸部CT 扫描常能发现并存的肺炎，不但能评估胸膜腔情况，还能发现是否存在分房分隔，是否存在肺实质的改变和支气管病灶。\n（3）胸部超声快速，安全，能明确范围和准确定位，协助胸腔积液穿刺定位和实时干预治疗。\n（4）胸腔穿刺可以抽出脓液送检，是确定诊断的方法。首先观察脓液外观性状，质地稀稠，有无臭味。其次是作涂片镜检、细菌培养及药物敏感试验，以指导临床用药。\n（5）支气管镜检查可用于怀疑支气管胸膜瘘的诊断，对脓胸诊断无意义。"
                },
                {
                    "question": "胸部穿刺确定病人为急性脓胸，下一步治疗选择什么方法？",
                    "answer": "病人急性脓胸诊断明确，胸部CT显示脓液量较大，胸腔穿刺液较为浓稠，不宜采用单纯穿刺治疗，应放置胸腔闭式引流管进行引流，同时应根据脓液细菌培养和药敏结果选择抗生素和全身支持治疗。\n急性脓胸的治疗原则是：①控制原发感染，根据致病菌对药物的敏感性，选用有效抗生素；②彻底排净脓液，促使肺尽快复张。\n排净脓液的方法有胸腔穿刺抽脓和胸腔闭式引流两种。局限性脓胸或胸腔积液较少的脓胸可采用胸腔穿刺抽脓，并向胸膜腔内注入抗生素。若脓液稠厚不易抽出，或经过治疗脓量不见减少，宜及早施行胸膜腔闭式引流术。闭式引流术的方法有经肋间插管和经肋床插管两种方法。脓液排出后，肺逐渐膨胀，两层胸膜靠拢，空腔逐渐闭合。若空腔闭合缓慢或不够满意，可早行胸腔扩清及纤维膜剥除术。如脓腔长期不能闭合，则成为慢性脓胸。\n近年来，胸腔镜手术被应用于急性脓胸的治疗，取得了满意的效果。这种方法的优点是可以直视下清除所有脓液及坏死的胸膜组织，消除分隔。\n 急性脓胸的治疗效果是通过肺复张和症状的消退程度以及引流量来评估的。"
                }
            ]
        }
    },
    {
        "id": 26,
        "Q1": "这位患者是一个6个月大的男婴，自出生后即出现黄疸症状，并且这种情况一直持续到现在。体格检查发现他的肝脏有所增大。我怀疑这可能是胆道闭锁，但也不能排除新生儿肝炎或溶血性贫血等其他可能性。你能帮我进行鉴别诊断吗？",
        "A1": "当然可以。对于胆道闭锁，它通常会在出生后不久就开始表现出黄疸并且逐渐加重，同时伴有尿色深、大便颜色浅等特点。此外，由于胆汁无法正常流入肠道，患者往往会出现营养吸收不良和生长发育迟缓。\n\n而新生儿肝炎则多为波动性改变，并且患儿通常具有某种形式的感染暴露史。经过药物治疗后，这些患者的情况可以得到显著缓解。\n\n至于新生儿溶血性贫血，则早期表现与胆道闭锁相似，包括黄疸和肝脾肿大等，但这些患者会有严重的贫血表现，并且末梢血象中有大量核红细胞。\n\n根据你提供的信息，我认为先天性胆道闭锁的可能性较大。不过，为了确定诊断，建议进行进一步的辅助检查，例如血液生化、腹部超声或CT等。",
        "Q2": "非常感谢你的帮助。我已经开具了相关检查单，包括肝功能、胆红素及其分数、腹部CT扫描等。如果确实是胆道闭锁，那么接下来应该如何治疗呢？",
        "A2": "如果确诊为胆道闭锁，那么首选治疗方案通常是手术治疗。尽早进行卡萨伊手术（Kasai procedure）可以恢复胆汁流动，并防止进一步损害肝脏。然而，请注意即使手术成功，也可能随着时间推移出现并发症如黄疸反复、门静脉高压、肝硬化等。\n\n如果患儿已经存在不可逆的肝功能损伤，则可能需要行肝移植手术。\n\n在手术治疗的同时，还需要对患儿进行全面的支持性治疗，包括改善营养状态、纠正电解质失衡和酸碱平衡紊乱、防止感染等。具体方案应根据患者的具体情况制定。",
        "Q3": "明白了。我会详细向患者家长解释这个状况，并尽快安排手术。非常感谢你的帮助。",
        "A3": "不客气，很高兴能够帮到你。如果有任何其他问题，随时告诉我。",
        "origin": {
            "id": "26",
            "title": "胆道疾病 案例分析-胆道闭锁",
            "description": "现病史\n（1） 病史摘要\n王某某，男，6个月，足月产出生，出生后情况良好，无窒息抢救史，出生后3日出现皮肤巩膜黄染，于当地行新生儿退黄治疗后未见好转，且黄疸呈进行性加重，大便色浅，不伴寒战高热，恶心呕吐 。患儿自发病以来精神反应可，进食尚可，小便黄，大便呈陶土色，无明显发热。\n（2） 主诉\n皮肤巩膜黄染6月余。\n\n体格检查\nT36.5℃，P95次/分，R23次/分，Bp105/60mmHg。\n发育正常，营养不良，神志清楚，精神反应可，呼吸平稳，无鼻扇及口周发绀，无三凹征。全身皮肤中度黄染，无皮疹，无红斑，未见出血点及蜘蛛痣等，皮肤弹性可。浅表淋巴结未及肿大，双眼睑无水肿，结膜无充血及苍白，巩膜中度黄染，双侧瞳孔等大等圆。两肺呼吸音粗，未闻及干湿啰音。心率95次/分，律齐，未闻及病理性杂音，腹部膨隆，可见静脉曲张，肝肋下1指，脾肋下2指，全腹未及明显压痛反跳痛及肌紧张，移动性浊音阴性，肠鸣音正常。\n\n辅助检查\n实验室检查\n血常规： WBC 9.73×109/L，NEU 72.3%, RBC 3.65×109/L，Hb 129g/L，\n              PLT 160×109/L。\n肝功能：ALT 340.0 U/L、AST 411.9U/L；总胆红素 126.54μmol/L、间接胆红素11.7μmol/L、直接胆红素 114.84μmol/L；碱性磷酸酶 1194U/L；谷氨酰转移酶 1391.5U/L。\n肾功能：肌酐 15μmol/L\n\n辅助检查\n影像学检查\n腹部CT强化示：胆总管胰内段显示不清，肝内胆管扩张",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1） 病史分析：患者主因“皮肤巩膜黄染6月余”就诊，患儿自出生后即出现黄疸症状，同时伴随大便色浅，尿色加重，考虑为胆汁排泄障碍相关疾病，需要行进一步的辅助检查以明确诊断，腹部的CT强化提示胆总管胰内段显示不清。\n（2） 体格检查分析：体格检查首先可见患儿全身皮肤黏膜的黄染，腹部查体可见肝脏增大。\n（3） 辅助检查分析：本例病人实验室检查中主要是肝酶升高，提示肝功能损害，同时胆色素显著升高，尤其以直接胆红素升高更为显著，患儿存在梗阻性黄疸。腹部CT强化示：胆总管胰内段显示不清，肝内胆管扩张。与梗阻性黄疸诊断相符。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1） 诊断：先天性胆道闭锁。\n    （2） 诊断依据：① 患者主因“皮肤巩膜黄染6月余”就诊。② 体格检查可见全身皮肤黏膜黄染，腹部查体可见肝脏增大。③ 实验室检查：肝酶升高提示肝功能异常，胆色素升高提示存在梗阻性黄疸。④ 腹部CT强化示：胆总管胰内段显示不清，考虑存在胆总管闭锁。\n    （3） 鉴别诊断：① 新生儿肝炎：该病同样会出现黄疸，但多为波动性改变，与胆道闭锁出现的进行性加重明显不同，同时患儿一般具有病毒性感染的暴露史，经药物治疗后，病情可显著缓解。② 新生儿溶血病：此症早期与胆道闭锁相似，有黄疸、肝脾肿大等，但患儿有严重贫血表现，末梢血象大量核红细胞，随病儿长大，血象多自行恢复正常。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "（1） 积极准备手术治疗，改善营养状态和肝功能，控制感染和纠正出血倾向。\n     （2） 患儿病期较长，考虑已出现不可逆的肝功能损伤，应行肝移植手术。\n     （3）术后应密切观察生命体征，防治水、电解质和酸碱平衡紊乱，使用广谱抗生素防治感染，加强支持治疗及营养治疗，及时发现和治疗各种并发症。"
                }
            ]
        }
    },
    {
        "id": 27,
        "Q1": "请帮我分析下这个患儿的病情。",
        "A1": "根据您提供的信息，这位患儿自出生后即发现头围较大。体格检查显示头围增大，但未见明显神经功能障碍。CT和MRI影像学检查提示先天性矢状缝早闭，颅腔前后径增大，左侧脑室增宽。总结来看，他可能存在颅骨形态异常，具体为矢状缝早闭综合征。",
        "Q2": "鉴别诊断应该注意哪些问题？",
        "A2": "在进行鉴别诊断时需要考虑以下几点：1）确定是否存在其他颅骨缝隙过早关闭导致的颅骨形态异常；2）排除由于脑积水、脑肿瘤等因素引起的头围增大；3）需要注意区分遗传性疾病如Apert syndrome、Crouzon syndrome等引起的先天性颅骨畸形。",
        "Q3": "这种情况下治疗原则是什么？",
        "A3": "治疗原则主要包括：\n（1）尽早进行手术治疗，在出生后3～6个月以内进行手术效果更佳。\n（2）可以选择内镜辅助头盔进行颅骨形态矫正。\n（3）根据受累骨缝、患儿年龄选择不同的手术方式。本例可考虑选择内镜下矢状缝再造手术。\n（4）总的治疗原则是兼顾外形和神经发育的双重需要。",
        "origin": {
            "id": "27",
            "title": "案例分析-矢状缝早闭",
            "description": "现病史\n（1）病史摘要\n        姚xx，男，25天，患儿出生时体检发现头围增大（具体不详），病儿进食母乳可，不伴恶心、呕吐，无畏寒发热。\n（2）主诉\n    发现头围增大24天。\n\n体格检查\nT：36.7℃，P：168次/分，R：32次/分。\n       营养发育良好，皮肤及淋巴腺未见异常，头围增大，心肺未见明显异常，腹部未见明显异常，四肢未见明显异常。专科查体：瞳孔等大等圆，直径0.3cm，光反射灵敏，颈阻阴性，四肢肌张力不高。\n\n辅助检查\n（1）实验室检查\n   血常规 WBC：7.53×109/L，N：24.3%，RBC：5.55×109/L，Hb：155g/L。肝功能、肾功能均无明显异常。\n（2）CT检查\n   矢状缝闭合，且见骨质硬化；后囟区见骨块影，邻近骨缝稍窄，前囟、未见闭合，颅腔前后径增大。左侧脑室增宽，中线结构居中。\n（3）MRI检查\n    矢状缝闭合，颅腔额部较前隆。\n\n辅助检查\n头部CT三维重建",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "病儿病史较短，出生后即发现头围较大。体格检查示头围增大，余无明显神经功能障碍。影像学检查提示先天性矢状缝早闭。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "（1）应当尽早手术治疗，手术越早则手术效果越好，建议在出生后3～6个月以内手术。\n   （2）可以选择内镜辅以头盔进行颅骨形态矫正。\n   （3）根据受累骨缝、病儿年龄选择不同的手术方式。本例选择内镜下矢状缝再造手术，分别以前囟门冠状缝后缘纵行切口5cm及后囟门前缘纵行切口，5cm。在内镜下矢状缝两侧2cm与矢状缝平行咬除颅骨，冠状缝后缘及后囟前缘咬除颅骨，并取出颅骨行矢状缝再造。\n  （4）总的治疗原则是兼顾外形和神经发育的双重需要。"
                }
            ]
        }
    },
    {
        "id": 28,
        "Q1": "这位病人的二尖瓣中重度关闭不全，他需要进行什么样的手术呢？",
        "A1": "从病人的情况来看，拟在体外循环下行二尖瓣瓣置换术。这将涉及常规开胸，建立体外循环，降温，并使用4∶1心脏停搏液进行心肌保护。",
        "Q2": "了解了。那在实施体外循环时，我应该如何计算肝素化的用量并监测抗凝呢？",
        "A2": "肝素化通常按300~350U/kg计算。可以通过全血活化凝血时间（ACT）≥480~600秒来监测抗凝状态。",
        "Q3": "那么在撤离体外循环时有哪些指标我需要注意观察吗？",
        "A3": "在撤离体外循环时，您需要确保以下指标基本正常：心电图、心脏充盈适度、心肌收缩力度、平均动脉压60~80mmHg、鼻咽温度36～37℃、血红蛋白浓度≥80g/L以及血气和电解质结果。",
        "origin": {
            "id": "28",
            "title": "心脏疾病 案例分析-二尖瓣置换的体外循环管理",
            "description": "病例资料\n男性病人，30岁，体重65kg，身高170cm，术前心脏超声提示：二尖瓣中重度关闭不全；拟在体外循环下行二尖瓣瓣置换术，常规开胸，建立体外循环，降温，灌注冷血4∶1心脏停搏液进行心肌保护，体外循环时间97分钟，升主动脉阻断时间64分钟，顺利停机。\n\n\n体外循环实施\n1.胸骨正中开胸，全身肝素化，肝素使用量？如何监测抗凝？\n2.需要哪些体外循环耗材？\n3.体外循环维持温度是多少？\n4.撤离体外循环的指标有哪些？\n\n体外循环实施答案\n1.胸骨正中开胸，全身肝素化，肝素使用量？如何监测抗凝？\n      肝素化300~350U/kg，全血活化凝血时间（ACT）≥480~600秒。\n2.需要哪些体外循环耗材？\n      膜式氧合器，动脉微栓，冷停灌注管，连接管道，各类插管。\n3.体外循环维持温度是多少？\n      中低温（26~31℃）。\n4.撤离体外循环的指标有哪些？\n      心电图基本恢复正常，心脏充盈适度，心肌收缩有力，平均动脉压60~80mmHg，鼻咽温度36～37℃，血红蛋白浓度≥80g/L，血气、电解质结果正常。",
            "QA_pairs": [
                {
                    "question": "该病人心肌保护是使用细胞外液型还是细胞内液型心脏停搏液？",
                    "answer": "细胞外液型心脏停搏液。"
                },
                {
                    "question": "心脏停搏液的灌注方法选择哪种？",
                    "answer": "经主动脉顺行灌注。"
                },
                {
                    "question": "请说明心肌保护的作用机制。",
                    "answer": "①使用高钾化学诱导方法，使心脏迅速停搏，避免电机械活动，减少能量消耗。\n      ②降低心脏温度，减缓心肌代谢率，保存能量储备。常用4℃心脏停搏液灌注，成人予冰屑、儿童予冰水心包腔局部降温。\n      ③提供氧和能量底物，维持心脏缺血期间和恢复灌注后所需的能量物质。\n      ④心脏停搏液还必须是偏碱性（pH7.6～8.0）、高渗（320～380mOsm/L）和细胞膜剂（利多卡因或普鲁卡因），以保护缺血心肌适宜的代谢环境、完整的细胞结构和细胞膜质子泵功能。"
                }
            ]
        }
    },
    {
        "id": 29,
        "Q1": "这位病人44岁，男性，主诉为左侧颈前区包块1年，声音嘶哑1个月。体格检查发现颈部有硬质的包块和肿大的淋巴结。我怀疑是甲状腺癌，请问我应该开具什么样的检查？",
        "A1": "建议您开具以下辅助检查：首先可以进行实验室检查，如T3、T4、FT3、FT4、TSH和降钙素等。然后建议做多普勒超声检查评估甲状腺情况及肿物特征。另外，也可考虑进行纤维喉镜检查以观察是否存在声带固定等情况。最后，对于疑似甲状腺癌的患者，FNAB（穿刺活组织细胞学）是一个非常重要的诊断工具。",
        "Q2": "感谢你的建议, 我已经完成了这些测试. 实验室结果显示T3、T4、FT3、FT4、TSH和降钙素都在正常范围内；多普勒超声显示右侧甲状腺中份探及一低回声肿块；纤维喉镜检查显示左侧声带固定；FNAB结果提示甲状腺乳头状癌。这些结果应该如何解读？",
        "A2": "这些检查结果支持了你的初步诊断--甲状腺癌。首先，实验室测试表明患者的甲状腺功能正常，不像是因为功能性问题引起的包块。其次，多普勒超声和FNAB的结果都指向了甲状腺乳头状癌的可能性。特别是FNAB，它是金标准用于诊断甲状腺癌的方法。最后，纤维喉镜检查发现左侧声带固定，这可能说明肿物已经侵及周边组织。",
        "Q3": "确诊为甲状腺乳头状癌后, 我应该如何制定治疗方案呢？",
        "A3": "分化型甲状腺癌（包括乳头状）的治疗原则通常是以手术为主体进行全甲切除或近全切除，并清扫中央区淋巴结等有可能转移的部位。术后可根据患者情况采用131I治疗以消灭残余病灶和可能的微小转移。然后，进行TSH抑制治疗以降低复发风险。同时，患者需要定期进行复查以监控疾病状态，并评估是否需要进一步的治疗。",
        "origin": {
            "id": "29",
            "title": "颈部疾病 案例分析-甲状腺癌",
            "description": "现病史\n病史摘要\n    李XX，男，44岁，1年前，病人无意中扪及左侧颈前区包块，约鹌鹑蛋大小，随吞咽上下活动，不伴有压痛、声嘶、饮水呛咳、吞咽困难等不适。未予重视。一年来，病人自诉包块进行性增大，1个月前病人出现声音嘶哑，未诉饮水呛咳、吞咽困难等不适。\n\n体格检查\n结果 T：36.8℃，P：74次/分，R：20次/分，Bp：116/70mmHg。\n    左侧颈前区可扪及一大小约4cm×4cm包块，质地硬，边界欠清楚，形态尚规则，随吞咽上下活动。左侧颈侧区可扪及肿大淋巴结，最大约1cm×1cm，质韧，边界清楚，形态规则，活动度可。\n\n辅助检查\n（1）实验室检查\n    T3、T4、FT3、FT4、TSH、降钙素均正常。\n（2）多普勒超声检查\n    右侧甲状腺中份探及一低回声肿块，大小约3.5cm×3cm，肿块形态不规则，内部可见强回声，纵横比＞1。\n（3）纤维喉镜检查\n    左侧声带固定\n（4）FNAB\n    甲状腺乳头状癌",
            "QA_pairs": [
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：甲状腺癌\n   （2）诊断依据：①病人中年男性，以左侧颈前区包块为主要表现，包块进行性增大，并出现声音嘶哑。②左侧颈前区可扪及一大小约4cm×4cm包块，质地硬，边界欠清楚，形态尚规则，随吞咽上下活动。左侧颈侧区可扪及肿大淋巴结。③多普勒超声： 右侧甲状腺中份探及一低回声肿块，大小约3.5cm×3cm，肿块形态不规则，内部可见强回声，纵横比＞1。纤维喉镜检查：左侧声带固定。 ⑤FNAB提示甲状腺乳头状癌。\n   （3）鉴别诊断：①甲状腺腺瘤：如仅为甲状腺包块要考虑到甲状腺腺瘤的可能，腺瘤生长缓慢，但如果出现腺瘤囊内出血时可短期内明显增大并伴有压痛，严重者有气道压迫症状。但不会出现肿瘤侵犯神经的症状。②甲状腺其他类型的癌症：亦可表现为甲状腺占位病灶，但髓样癌常伴有降钙素的增加。未分化癌多见于70岁左右的老年人，发展迅速，高度恶性，预后差。通过FNAB可协助诊断。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "分化型甲状腺癌的治疗原则为手术为主的综合性治疗。术后辅以131I治疗后TSH抑制治疗。"
                }
            ]
        }
    },
    {
        "id": 30,
        "Q1": "AI助手，根据病人的现病史和体格检查结果，你认为需要进行哪些初步诊断？",
        "A1": "基于病人的临床表现，如突发全身抽搐伴意识丧失，并结合体格检查无明显高颅压或神经功能障碍体征，我建议考虑神经系统疾病。可能是由脑部占位性病变引起的癫痫。",
        "Q2": "很好，那么我们应该开具什么样的辅助检查来进一步确认这个诊断呢？",
        "A2": "为了更准确地确定脑部是否存在占位性病变并评估其性质和范围，我建议进行头颅MRI扫描。此外，血常规、生化化验以及脑电图等基础检查也可以提供有用信息。",
        "Q3": "确诊后的治疗原则和目标是什么呢？",
        "A3": "若最终确诊为低级别胶质瘤引起的癫痫，则主要治疗措施是手术。手术治疗目的包括：①明确组织学和分子病理诊断，以判断预后和指导后续治疗；②缓解占位效应，预防癫痫；③降低瘤负荷，延缓生长；④预防肿瘤恶变。",
        "origin": {
            "id": "30",
            "title": "案例分析-大脑胶质瘤",
            "description": "现病史\n（1）病史摘要\n      女性，48岁。病人6天前无诱因突发全身抽搐伴意识丧失，表现为双眼上翻，口吐白沫，四肢抽搐，呼之不应，持续约10分钟后逐渐自行缓解，意识逐渐清楚，清醒后病人伴有间断左手无力及麻木感。当地医院就诊行头颅CT/MRI检查提示：右额顶脑内占位性病变。既往体健。\n（2）主诉\n      突发全身抽搐伴意识丧失6天。\n\n体格检查\n体温36.5℃，心率82次/分，呼吸18次/分，血压116/80mmHg。\n           神志清楚，语言流利。双侧瞳孔等大等圆，左∶右=2.5mm∶2.5mm，对光反射灵敏，辐辏及调节反射正常，眼球运动灵活。耳鼻无异常，口角无偏斜，伸舌局中，颈软，无抵抗，四肢活动自如，四肢肌力V级，肌张力正常。双侧生理反射正常引出，病理征阴性。心肺腹未见明显异常。\n\n辅助检查\n（1）实验室检查\n      血常规及生化化验未见明显异常。\n（2）脑电图检查\n      正常脑电图表现。\n（3）头部MRI检查\n      右额顶部大脑皮层下可见类圆形长T1、长T2异常信号影。\n\n辅助检查\n头颅增强MR矢状位和冠状位\n\n头颅MRI检查\n          右额顶部皮层下可见类圆形长T1、长T2异常信号影",
            "QA_pairs": [
                {
                    "question": "分析本病例的诊断要点。",
                    "answer": "（1）病人以癫痫全身性发作为首发临床表现。\n  （2）查体未见明显高颅压或神经功能障碍体征。\n  （3）头颅MRI表现（类圆形局灶异常信号，T1呈不均匀低信号，T2称不均匀高信号，无明显强化）。\n     综上，提示大脑低级别胶质瘤可能性大。"
                },
                {
                    "question": "简述本例病人的治疗原则及目的。",
                    "answer": "手术是低级别星型细胞瘤的主要治疗措施，目前主张早期手术治疗。\n     手术治疗目的：①明确组织学和分子病理诊断，以判断预后和指导后续治疗；②缓解占位效应，预防癫痫；③降低瘤负荷，延缓生长；④预防肿瘤恶变。"
                }
            ]
        }
    },
    {
        "id": 31,
        "Q1": "AI助手，这个病人现在的情况比较复杂，他车祸后昏迷不醒，左颞部有硬膜外血肿，右侧额叶有脑挫裂伤和蛛网膜下腔出血。我需要你帮我做一个初步的诊断。",
        "A1": "基于目前的信息，病人可能是由于车祸造成了严重的头部损伤。具体来说，他可能患有颅内多发性血肿（包括左侧颞叶硬膜外血肿和右侧额叶脑内血肿），以及右侧额叶的脑挫裂伤和蛛网膜下腔出血。但我们还需要更多检查结果来确认。",
        "Q2": "鉴别诊断上我该注意什么呢？",
        "A2": "在进行鉴别诊断时，请注意以下几点：首先要分析CT影像特征。对于硬膜外血肿，CT通常会显示出位于颅骨内板下方的双凸形或梭形高密度影；而硬膜下血肿则表现为新月形高密度影。其次考虑到病人的双侧脑损伤，需要考虑减速性和对冲性损伤。左侧颞部着地可能导致硬膜外血肿，而右侧的挫裂伤可能是由于对冲效应引起。",
        "Q3": "明白了。那我接下来该怎么处理呢？",
        "A3": "首先，你可以考虑给病人开具一份神经功能检查以进一步评估他的意识水平和神经系统的损害程度。然后，根据病情严重程度和稳定性，可能需要进行手术干预。这包括清除血肿、修复骨折和缓解颅内压力等措施。同时也要密切监测病人的生命体征，并及时治疗可能出现的并发症，如感染、脑水肿、脑梗塞等。在整个过程中，请不断向家属通报病情，并做好术前教育工作。",
        "origin": {
            "id": "31",
            "title": "颅脑损伤 案例分析-重型颅脑损伤",
            "description": "现病史\n（1）病史摘要\n      杨××，63岁，男性，骑自行车与小轿车相撞，当即意识丧失、不语，伴右侧外耳道流血，无恶心呕吐、四肢抽搐等不适。伤后急送至当地医院，运送途中呕吐3次，喷射性，每次量约100ml，为胃内容物。当地医院予以吸氧、止血、护脑、补液等对症处理（具体治疗方案不详）。为求进一步诊治，急转至我院急诊科。\n（2）主诉\n       车祸致意识障碍7小时\n\n体格检查\nT：36.5 ℃  P：61 次/分  R：12 次/分   BP 165 /100mmHg。\n      神志昏迷，查体不合作，GCS=E1V2M4=7分。左颞头皮肿胀，右侧外耳道口可见活动血性液体渗出，鼻腔及左外耳道无异常分泌物，左侧瞳孔直径5.0mm，对光反射消失；右侧瞳孔直径2mm，对光反射迟钝。颈软，克氏征阴性，肌张力低，腱反射消失，双侧Babinski征(-) 。\n\n辅助检查\n（1）实验室检查\n        血常规、肝肾功能、凝血功能等均正常\n（2）多普勒超声检查\n         腹部彩超：未见明显异常。\n（3）CT检查\n         头部CT：左颞部硬膜外血肿，右额颞叶脑挫裂伤，蛛网膜下腔出血\n\n辅助检查\n头部CT平扫",
            "QA_pairs": [
                {
                    "question": "简述本例病人颅内血肿类型的鉴别要点。",
                    "answer": "本例病人存在：左侧颞叶硬膜外血肿，右侧额叶脑内血肿。\n       硬膜外血肿需与硬膜下血肿相鉴别：硬膜外血肿CT表现颅骨内板下方有双凸形或梭形边缘清楚的血肿高密度影。硬膜下血肿CT表现为颅骨内板下的新月形血肿高密度影。\n       脑内血肿与硬膜下血肿鉴别：脑内血肿CT表现为脑组织内的血肿高密度影。硬膜下血肿CT表现为颅骨内板下的新月形血肿高密度影。"
                },
                {
                    "question": "简述本例病人颅脑两侧均有损伤的原因。",
                    "answer": "减速性损伤：本例病人受伤后左侧颞部着地，左颞头皮肿胀、颅骨骨折，造成左颞部硬膜外血肿。\n      对冲性损伤：右侧额颞部脑组织挫伤，右额脑内血肿，蛛网膜下腔出血，右侧外侧裂积血。"
                }
            ]
        }
    },
    {
        "id": 32,
        "Q1": "你好，AI助手。我有一个病人，刘某某，60岁女性，主诉上腹不适伴后背疼痛2个月，皮肤黄染1个月。她的体格检查显示全身皮肤、巩膜黄染。血常规正常, 但是ALT和AST升高，并且TBil和DBil也升高。腹部超声检查显示胰头区见一低回声，大小3.9cm×2.1cm×2.3cm，边界模糊，形态不规则；肝内外胆管扩张，胆囊增大，主胰管扩张。CT检查结果也表明胰头部位有异常。根据这些信息，请问初步诊断可能是什么？",
        "A1": "根据您提供的信息, 病人的临床症状（上腹不适、后背部疼痛、黄疸、体重减轻）和相关检查结果（血液生化指标ALT、AST、TBil、DBil均升高；影像学发现肝内外胆管扩张、胆囊增大以及在胰头区存在大小约为3.9cm×2.1cm×2.3cm的低回声），综合来看，初步诊断可能是胰腺癌。",
        "Q2": "这个病人还需要做哪些进一步的检查？",
        "A2": "为了确定和详细评估疾病，可以考虑以下几项检查：\n1. 肿瘤标记物（CA19-9）：这是胰腺癌的常用肿瘤标志物。\n2. EUS-FNA（内镜超声引导下穿刺活检）：可获取组织样本进行组织学诊断。\n3. 胃镜：排除其他上消化道恶性肿瘤，如胃癌等。\n4. 凝血功能、心肺功能评估：为治疗前评估患者的身体状态。\n5. PET-CT: 可以全身范围内寻找是否有远处转移。",
        "Q3": "那么对于胰腺癌的治疗原则是什么呢？",
        "A3": "对于胰腺癌的治疗主要根据其可切除性来分类，并相应采取不同策略:\n1. 可切除性胰腺癌: 主要通过手术方式进行根治性切除，术后可结合化疗增强治效；\n2. 可能切除性胰腺癌: 先进行新辅助治疗（如化疗或放疗），观察肿瘤反应后再决定是否手术；\n3. 不可切除性胰腺癌: 主要采取姑息治疗，包括化疗、放疗以及针对黄疸等临床症状的支持性治疗。",
        "origin": {
            "id": "32",
            "title": "胰腺疾病 案例分析-胰腺癌",
            "description": "现病史\n（1）病史摘要\n刘某某，女/60y，2个月前，无明显诱因出现中上腹不适，渐加重，伴后背部持续疼痛，1个月前出现皮肤黄染，于当地医院就诊。起病以来，精神、食欲、睡眠欠佳，小便深黄，大便陶土色，体重下降7kg。\n（2）主诉\n上腹不适伴后背疼痛2个月，皮肤黄染1个月\n\n体格检查\n全身皮肤、巩膜黄染，甲状腺未见明显结节，双侧颈部未闻及血管杂音。胸廓对称，双肺呼吸动度及语颤对称，双肺呼吸音清，未闻及干湿啰音及胸膜摩擦音。心前区无隆起及凹陷，心界不大，心率88次/分，律齐，各瓣膜听诊区未闻及杂音。周围血管征（－）。腹部平坦，未见胃肠型及蠕动波，未见腹壁静脉曲张，全腹软，无压痛、反跳痛及肌紧张，腹部无包块，肝脾肋下未触及，Murphy（-），肾区无叩痛，移动性浊音（-），肠鸣音存，5次/分，未闻及高调肠鸣音。\n\n辅助检查\n（1）实验室检查\n血常规:（-）\n生化: ALT 778U/L，AST 2108U/L，TBil 230.6μmol/L，DBil 200.3μmol/L，GGT 334U/L，ALP 183U/L\n（2）腹部超声检查\n胰头区见一低回声，大小3.9cm×2.1cm×2.3cm，边界模糊，形态不规则；肝内外胆管扩张，胆囊增大，主胰管扩张。\n（3）CT检查\n平扫呈等密度，动脉期呈低强化，大小约2.7cm×1.9cm，其边界模糊不清，密度欠均匀。病变以远胰管扩张。病变累及胆总管下段，肝内外胆管略扩张，胆囊增大。\n\n辅助检查\n平扫期\n动脉期\n门脉期",
            "QA_pairs": [
                {
                    "question": "该病人初步诊断是什么？诊断依据是什么？",
                    "answer": "结合病人临床症状主要表现为“上腹不适伴后背部疼痛、黄疸、体重减轻”，结合查体及辅助检查结果，综合分析不难得出初步诊断为胰腺癌。诊断依据应按照病人一般情况、临床症状、查体结果、辅助检查结果分条陈述"
                },
                {
                    "question": "需要与哪些疾病鉴别？",
                    "answer": "主要思考方向应为可能产生与胰腺癌相似临床表现的疾病，如：“黄疸”可考虑壶腹癌、胆管癌等；“上腹不适+体重减轻”可考虑胃癌、肝癌等。"
                },
                {
                    "question": "该病人进一步需要做什么检查？",
                    "answer": "进一步检查主要从以下几点来思考：为确诊胰腺癌还需要补充哪些检查，如肿瘤标记物（CA19-9）、EUS-FNA等；为排除其他诊断还需要做哪些检查，如胃镜排除胃癌等；以及采取下一步治疗前需要完善哪些检查，如凝血功能、心肺功能评估、PET-CT排除远处转移等。"
                },
                {
                    "question": "该疾病的治疗原则是什么？",
                    "answer": "此处应了解胰腺癌的可切除性分类：可切除性胰腺癌（Resectable Pancreatic Cancer）、可能切除性胰腺癌（Borderline Resectable Pancreatic Cancer）及不可切除性胰腺癌（Unresectable Pancreatic Cancer）。根据不同分类分别作答即可。"
                }
            ]
        }
    },
    {
        "id": 33,
        "Q1": "你好，AI助手。我有一个45岁的男性病人，是个建筑工人。他因“进食后腹胀伴呕吐2月余”来院就诊。近2个月来，病人渐出现饱腹感、进食后呕吐，呕吐物含有宿食，不含胆汁。既往有十二指肠球部溃疡病史，未行正规治疗。",
        "A1": "好的, 医生. 根据您描述的情况, 这可能与消化系统问题有关. 考虑到他过去有十二指肠球部溃疡的历史, 我们需要进行一些检查以了解更多细节并制定相应的治疗方案.",
        "Q2": "AI助手，我已经收到了这位病人的辅助检查结果。上消化道碘水造影显示胃潴留、幽门梗阻。动脉血气分析结果如下：pH：7.52 ， PaCO2 ：6.7kPa （50mmHg）， BB ：63mmol/L，BE： +13mmol/L，SB：36 mmol/L， AB：38 mmol/L 。电解质测试显示血钾：3.0mmol/L，血钠：133mmol/L，血氯：92mmol/L。请你帮忙解读一下这些结果。",
        "A2": "这位病人的检查结果表明他发生了代谢性碱中毒，并处于失代偿阶段。原因是呕吐引起大量胃酸丢失，使体内HCO3-增多；继发PaCO2 增加是因为代谢性碱中毒发生后呼吸运动减弱，机体排出CO2减少。此外, 他的血钾偏低, 表现为低钾血症。",
        "Q3": "对于这位病人，你有什么治疗建议？",
        "A3": "对于丧失胃液所致的代谢性碱中毒，我们可以输注等渗盐水或葡萄糖盐水，既恢复了细胞外液量、补充Cl-，又可稀释HCO3- 。同时补给氯化钾，补充后K+ 进入细胞内将其中的H+交换出来。另外，通过补钾可促进肾脏排泄HCO3- ，将利于加速碱中毒的纠正。如果碱中毒情况严重, 可应用0.1～0.2mol/L稀盐酸溶液进行治疗。",
        "origin": {
            "id": "33",
            "title": "案例分析-酸碱平衡失调",
            "description": "现病史\n病人男性，45岁，建筑工人。因“进食后腹胀伴呕吐2月余”来院就诊。近2个月来，病人渐出现饱腹感、进食后呕吐，呕吐物含有宿食，不含胆汁。既往有十二指肠球部溃疡病史，未行正规治疗。\n\n\n辅助检查\n上消化道碘水造影：胃潴留、幽门梗阻\n动脉血气分析： pH：7.52 ， PaCO2 ：6.7kPa （50mmHg）， BB ：63mmol/L，BE： +13mmol/L，SB：36 mmol/L， AB：38 mmol/L \n电解质：血钾：3.0mmol/L，血钠：133mmol/L，血氯：92mmol/L",
            "QA_pairs": [
                {
                    "question": "该病人发生了何种酸碱平衡紊乱？处于什么代偿阶段？为什么？",
                    "answer": "病人出现代谢性碱中毒，处于失代偿阶段；依据：①pH=7.52，为碱中毒；②HCO3-↑／PaCO2↑同向，单纯型或者混合型 ；③病史：呕吐＋幽门梗阻， HCO3-↑为原发。④代碱代偿公式：预测PaCO2=40＋（0.7×HCO3-±5）=40＋（0.7×12±5）=48.4±5。实际PaCO2为50mmHg∈48.4±5；因此，病人发生代谢性碱中毒，处于失代偿阶段。"
                },
                {
                    "question": "原发性和继发性变化指标是什么？这些变化发生的原因是什么？",
                    "answer": " 原发性SB升高，BE为正值，BB升高，原因是呕吐引起大量胃酸丢失，使体内HCO3-增多；继发PaCO2 增加，原因是代谢性碱中毒发生后呼吸运动减弱，机体排出CO2减少 。"
                },
                {
                    "question": "目前的治疗措施是什么？",
                    "answer": "除积极治疗原发病之外，对于丧失胃液所致的代谢性碱中毒，输注等渗盐水或葡萄糖盐水，既恢复了细胞外液量、补充Cl-，又可稀释HCO3- 。另外，代谢性碱中毒时常伴有低钾血症，可同时补给氯化钾，补充后K+ 进入细胞内将其中的H+交换出来。另外，通过补钾可促进肾脏排泄HCO3- ，将利于加速碱中毒的纠正。治疗严重碱中毒时，为迅速中和细胞外液中过多的HCO3- ，可应用0.1～0.2mol/L稀盐酸溶液，可将1mol/L盐酸100ml溶入0.9%NaCl或5%葡萄糖溶液1000ml中，经中心静脉导管缓慢滴入（25  50ml/h）。每4  6小时监测动脉血气及血电解质，必要时第二天可重复治疗。"
                }
            ]
        }
    },
    {
        "id": 34,
        "Q1": "你好，我有一个病人，他的主诉是腹痛伴巩膜黄染已经持续2周了。他65岁，男性。1年前在外院行“胃癌根治术”，术后恢复可，但是最近2周出现这些情况。外院CT提示“肝内胆管及胆总管中上段扩张，胆总管下端胆道壁增厚”，诊断考虑“胆总管下端癌？胃癌淋巴结转移？ ”, 外院予护肝减黄及抗感染治疗后，病人未见明显好转。关于这个情况你有什么建议？",
        "A1": "根据您提供的信息和患者的临床表现，我推荐进行进一步的辅助检查以明确诊断。可以考虑做血液学、生化、肿瘤标志物等实验室检查，并进行肝脏增强MRI检查和全身PET/CT检查来评估是否存在淋巴结转移或者其他部位的癌变。同时，请密切观察患者的临床表现并处理相关并发症。",
        "Q2": "我们已经进行了一些辅助检查，实验室检查显示TBIL 139.7μmol/L，DBIL 72.4μmol/L，GGT 824U/L，CA19-9 983.7U/ml。肝脏增强MRI检查显示胃癌术后，胰头前下方结节，淋巴结转移考虑，侵犯胰头及十二指肠，请结合临床病史。全身PET/CT检查显示胃癌术后改变；胰头前下方肿大淋巴结伴葡萄糖代谢增高，考虑转移可能。对于这个结果你有什么建议？",
        "A2": "根据您提供的信息和实验室结果, 患者很可能存在淋巴结转移或者其他部位的癌变。我推荐与多学科联合诊治团队（MDT）讨论患者的情况并制定相应的治疗方案。可能需要考虑进行更积极的治疗策略如化疗或放疗以控制癌细胞扩散，并关注患者是否出现并发症如黄疸、消化道出血等。",
        "Q3": "我们已经采纳了你的建议，与MDT团队讨论后，我们诊断为胃癌淋巴结转移首先考虑。目前已行经皮经肝胆囊造瘘（PTGD）术，限期行胰十二指肠切除术。现在我想知道如何对患者进行术前教育和手术方案的具体指定。",
        "A3": "术前教育应该包括解释手术的原因、步骤、可能的风险和并发症以及预期的恢复过程。告诉他这是一项主要用于去除肿瘤并阻止其进一步扩散的手术。关于手术方案，根据患者情况，可以选择标准的胰十二指肠切除术或改良Whipple手术，并根据需要进行淋巴结清扫。在手术中应尽量保留正常组织，并确保完整切除所有可见癌组织。",
        "origin": {
            "id": "34",
            "title": "外科休克 案例分析-肝胆胰术后失血性休克一例",
            "description": "现病史\n（1）病史摘要\n   病人 男性，65岁，1年前在外院行“胃癌根治术”，术后恢复可，2周前出现腹痛伴巩膜黄染，外院CT提示“肝内胆管及胆总管中上段扩张，胆总管下端胆道壁增厚”，诊断考虑“胆总管下端癌？胃癌淋巴结转移？ ”，外院予护肝减黄及抗感染治疗后，病人未见明显好转。\n（2）主诉\n腹痛伴巩膜黄染2周。\n\n体格检查\nT 36.5℃，P 67次/分，R 18次/分，BP 110/74mmHg\n           自主体位，神志清楚，皮肤巩膜重度黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率67次/分，律齐，未闻及病理性杂音，腹部平软，腹部可见一陈旧性刀疤，全腹轻压痛，尤以脐周为甚，无反跳痛，肠鸣音无明显亢进，肝脾肋下未及，未及明显压痛及包块，墨菲征阴性。\n\n辅助检查\n（1）实验室检查\nTBIL 139.7μmol/L，DBIL 72.4μmol/L，GGT 824U/L，CA19-9 983.7U/ml\n（2）肝脏增强MRI检查\n胃癌术后，胰头前下方结节，淋巴结转移考虑，侵犯胰头及十二指肠，请结合临床病史。肝IV段小囊肿。\n（3）全身PET/CT检查\n胃癌术后改变；胰头前下方肿大淋巴结伴葡萄糖代谢增高，考虑转移可能。\n\n辅助检查\n肝脏增强MRI\u000b胃癌术后，胰头前下方结节，淋巴结转移考虑，侵犯胰头及十二指肠，请结合临床病史。\n胆囊造瘘术后。肝IV段小囊肿\n\n治疗经过\n（1）多学科联合诊治团队（MDT）讨论\n      诊断：胃癌淋巴结转移首先考虑 \n      治疗：目前已行经皮经肝胆囊造瘘（PTGD）术，限期行胰十二指肠切除术\n（2）治疗术式\n       胰十二指肠切除术（肠粘连松解+胰十二指肠切除+后腹膜淋巴结清扫） \n（3）术后常规病理\n大体：部分胰十二指肠切除标本：胰腺大小7cm×4cm×3cm，距胆总管切缘2.5cm，胰头部见一肿块，大小2.5cm×2cm 。\n组织学：腺癌，中分化。\n切缘：阴性。\n淋巴结：胰周淋巴结0/1阳性，肠周淋巴结0/2阳性。\npTNM分期：pT3N0M0。\n（4）最终诊断: 1. 胰腺癌T3N0M0；2.胃癌术后。\n\n治疗经过\n（5）术后第5天（POD 5） \n病人突发剧烈腹痛，情绪烦躁。 约3分钟右胰肠吻合口引流管引流出鲜红色引流液约1000ml，左侧胰肠吻合口引流管引流出鲜红色引流液约400ml，伴血压急剧下降至63/53mmHg，心率120次/分，意识逐渐模糊。\n考虑术后腹腔出血，休克失代偿期，重度休克，失血量估计40%以上（1600ml以上）。予监护、吸氧，立即多路静脉快速补液，重酒石酸去甲肾上腺素0.1 μg/（kg ▪ min）静推维持，并立即床边行深静脉置管，并予输血准备。\n10分钟后病人昏迷，全身湿冷，调整重酒石酸去甲肾上腺素0.16 μg/（kg ▪ min）静推维持，血压87/55mmHg，深静脉快速补液、输红细胞悬液，夹闭胰肠引流管，并予准备急诊手术。\n\n治疗经过\n（6）急诊行：“剖腹探查+血肿清除术+肝总动脉侧壁修补+术中B超探查术”\n        腹腔内可见大量新鲜出血及血块，量约1000～1500ml，探查见肝总动脉近胃十二指肠动脉（GDA）处破裂，破口大小约0.5cm×0.3cm，有活动性出血涌出，予动脉夹临时阻断止血后探查膈下、脾窝、盆腔等处未见其他活动性出血点。胆肠吻合口和残胃肠吻合口愈合可，胰肠吻合口下壁瘘，予间断缝合修补。采用牛心包修补肝总动脉破口，7-0Prolene线连续缝合，恢复动脉循环后检查吻合口无渗血。B超探查肝动脉血流通畅，流速约35cm/s。反复冲洗腹腔。留置腹腔引流管若干。 \n（7）术后治疗\n        ICU治疗：继续止血治疗，输注红细胞悬液、凝血因子等，监测生命体征、血色素，关注腹腔引流管引流液性状变化。 病人生命体征平稳，意识清，精神好转，2天后停用去甲肾上腺素，血色素稳中有升，腹腔引流管引流出少-中等量淡血性引流液。\n          普通病房继续治疗：继续监测生命体征，关注引流液性状及腹部体征，检测引流液淀粉酶含量排查胰漏。继续治疗7天后好转出院。",
            "QA_pairs": [
                {
                    "question": "简述如何早期识别该病人出现休克。",
                    "answer": "休克的诊治关键是应早期及时发现休克。要点是凡遇到严重损伤、重大手术术后、大量出血、重度感染以及过敏病人和有心脏病史者，应想到并发休克的可能；临床观察中，对于有出汗、兴奋、心率加快、脉压差小或尿少等症状者，应疑有休克。若病人出现神志淡漠、反应迟钝、皮肤苍白、呼吸浅快、收缩压降至90mmHg以下及尿少者，则标志病人已进入休克抑制期。"
                },
                {
                    "question": "简述该病人休克治疗过程中的原则。",
                    "answer": "治疗休克重点是恢复灌注和对组织提供足够的氧，目的是防止多器官功能衰竭。一般治疗包括积极处理引起休克的原发伤病。如创伤制动、大出血止血、保证呼吸道通畅等。采取头和躯干抬高20°～30°、下肢抬高15°～20°体位，以增加回心血量。及早建立静脉通路，并用药维持血压。早期予以鼻管或面罩吸氧。注意保温。\n外科术后出血引起的休克，应在尽快恢复有效循环血量后，及时施行手术处理出血灶，才能有效地治疗休克。在本案例中，病人术后出血凶险，应在积极抗休克的同时进行手术，以免延误抢救时机。"
                }
            ]
        }
    },
    {
        "id": 35,
        "Q1": "这个病人的主诉是高血压1年余，肢体无力1周余。她的现病史中提到了头痛、口服拜新同控制血压、出现肢体无力等情况，我怎么进行初步诊断？",
        "A1": "根据这位病人的现病史和主诉，结合她的年龄和性别，可以考虑以下几种可能：①原发性高血压；②二次性高血压，如肾上腺功能亢进等；③其他神经系统疾病导致的肢体无力。建议您询问更详细的既往史和家族史，并做一些相关检查以便确定。",
        "Q2": "我已经开具了实验室检查和影像学检查。请帮我解读一下这些结果。",
        "A2": "好的，根据您给出的实验室检查结果：尿素氮7.09mmol/L、肌酐45.49μmol/L、钾2.0mmol/L、钠147mmol/L。其中值得注意的是患者存在低钾血症（正常参考范围3.5-5.5 mmol/L）。此外, 醛固酮/肾素浓度比值35.50较高，可能提示肾上腺皮质功能亢进。影像学检查中提到右侧肾上腺直径约2.5cm结节，考虑为腺瘤。综合这些结果，这位病人的临床表现更符合原发性醛固酮增多症。",
        "Q3": "这个诊断我也有同样的想法。那么对于这个病人我们应该如何制定治疗方案？",
        "A3": "对于原发性醛固酮增多症患者，首选治疗方法是手术切除肾上腺腺瘤。此外, 可以使用降压药物来控制血压，并通过补充钾剂来纠正低钾血症。在手术前需要进行详细的术前教育，让患者了解手术过程和可能出现的并发情况等信息。在手术后需要进行密切随访，包括血压、电解质水平监测以及恢复情况评估等。",
        "origin": {
            "id": "35",
            "title": "案例分析-原发性醛固酮增多症",
            "description": "现病史\n（1）病史摘要\n      王X，女，31岁，1年前因头痛查体发现血压升高，最高170/110mmHg，口服拜新同控制血压，血压控制于140/90mmHg。无头晕、心慌、胸闷、恶心、呕吐、大汗、手足发凉等症状，夜尿0-1次/夜。1周前出现肢体无力，最重时不能站立。行肾上腺CT示左侧肾上腺大小约1.1cm×0.8cm结节，考虑腺瘤，多次查血钾示血钾低，最低1.6mmol/L。\n（2）主诉\n      高血压1年余，肢体无力1周余。\n\n体格检查\n结果 T36.9℃，P81次/分，R20次/分，Bp155/110mmHg。\n    自主体位，神志清楚，全身皮肤及巩膜无黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率81次/分，律齐，未闻及病理性杂音，腹部平软，脾脏未触及，未触及腹部包块，肠鸣音正常。\n\n辅助检查\n（1）实验室检查\n    血生化：尿素氮7.09mmol/L、肌酐45.49μmol/L、钾2.0mmol/L、钠147mmol/L。\n    肾素3.54pg/ml、醛固酮125.68pg/ml、醛固酮/肾素浓度比值35.50、促肾上腺皮质激素29.95pg/ml、皮质醇217.30nmol/L。\n     尿PH 7.50。\n（2）多普勒超声检查\n    右肾上腺区实性结节。\n（3）CT检查\n    右侧肾上腺直径约2.5cm结节，考虑腺瘤。\n\n辅助检查\n肾上腺CT影像",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例病史比较典型，有高血压、低血钾病史，有肢体无力病史，最严重时出现不能站立。    \n            本病例特点为：①高血压；②低钾血症。\n   （2）体格检查分析：体格检查方面此病例无明显的阳性体征。\n   （3）辅助检查分析：本例病人实验室检查中主要是多次查血钾示低血钾，醛固酮/肾素浓度比值CEA升高，碱性尿。通过B超、CT检查，发现右侧肾上腺直径约2.5cm结节，考虑腺瘤。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：原发性醛固酮增多症     右侧肾上腺腺瘤\n   （2）诊断依据：①高血压、低钾血症。②体格检查无明显阳性发现。③实验室检查：多次查血钾示低血钾，醛固酮/肾素浓度比值CEA升高，碱性尿。④多普勒超声：右肾上腺区实性结节。⑤CT：右侧肾上腺直径约2.5cm结节，考虑腺瘤。\n   （3）鉴别诊断：①肾上腺嗜铬细胞瘤：患者有头晕、心慌等症状，血压波动较大，MRI检查有灯泡征，肿瘤直径多大于3cm。②肾上腺皮质腺癌：多发生于12岁以下儿童，少数发生于成人。肿瘤体积一般较大，多为功能性，常表现女性男性化及肾上腺功能亢进。病理可确诊。③肾上腺转移瘤：多来自肺癌、乳腺癌、胃癌、肝癌和胰腺癌。如存在原发恶性肿瘤，且发现肾上腺肿块，应考虑肾上腺转移瘤可能。该病人是以高血压、肢体无力就诊，多次查血钾示低钾血症，醛固酮/肾素浓度比值CEA升高，碱性尿，B超、CT检查发现右侧肾上腺直径约2.5cm结节，考虑腺瘤。符合原发性醛固酮增多症的典型表现。术后病理可确诊。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "手术切除是治疗肾上腺腺瘤所致原发性醛固酮增多症的最有效的方法。此外，可应用降压药控制血压，补钾纠正低钾血症。"
                }
            ]
        }
    },
    {
        "id": 36,
        "Q1": "你好，AI助手。我有一个70岁的男性病人，他主诉颈左后部皮肤红肿7天，发热伴腐败臭味分泌物流出4天。他有15年的糖尿病史和20年的高血压史。体格检查发现颈左侧多枚淋巴结肿大，最大约2.5cm×1.5cm，质韧，可推动。颈左后部皮肤红肿、局部可见皮肤破溃、伴脓性分泌物排出，并有触痛、皮下波动感。你认为可能是什么情况？",
        "A1": "根据您提供的信息，这位患者可能存在浅表组织感染或者软组织感染等问题。建议进行相应的辅助检查以确定诊断。",
        "Q2": "好的，谢谢你的建议。我已经要求他做了一些实验室检查, 血常规显示白细胞和中性粒细胞比例升高；尿常规显示尿糖+++；血糖18.6 mmol/L, 糖化血红蛋白9.6%。你觉得这个结果意味着什么？",
        "A2": "血常规中的白细胞和中性粒细胞比例升高，通常是感染的标志，尤其是细菌感染。此外，他的血糖和尿糖均升高，糖化血红蛋白也偏高，这表明他的糖尿病控制不佳。因此，结合临床表现和实验室检查结果，可能诊断为颈部皮肤软组织感染。",
        "Q3": "请问针对这种情况有何治疗建议？",
        "A3": "对于颈部皮肤软组织感染, 首先应进行局部处理, 包括清洁、引流等，并同时使用抗生素以控制感染。由于患者还存在糖尿病并且控制不佳, 因此也需要加强对其血糖的管理。具体药物选择及剂量应根据患者具体情况由主治医生确定。",
        "origin": {
            "id": "36",
            "title": "案例分析-痈",
            "description": "现病史\n(1) 病史摘要\n李某，男，70岁，于7日前无意中发现颈左后部皮肤红肿，伴触痛，触摸表面不光滑，有多个凸点。病人4天前出现发热症状，最高38.5℃，伴畏寒。颈左后部红肿皮肤破溃，伴腐败臭味分泌物流出。病人既往糖尿病病史15年，高血压病病史20年，最高170/110mmHg。\n(2) 主诉\n颈左后部皮肤红肿7天，发热伴腐败臭味分泌物流出4天。\n\n体格检查\nT38.6℃，P89次/分，R20次/分，Bp140/100mmHg。\n    发育正常，营养中等，自主体位，查体合作，全身皮肤及黏膜无黄染，颈左侧可触及多枚肿大淋巴结，最大约2.5cm×1.5cm，质韧，可推动，伴触痛，于颈左后部皮肤，可见皮肤红肿，局部可见皮肤破溃，伴脓性分泌物排出，触痛，有皮下波动感。两肺呼吸音清晰，未闻及干湿啰音。心率89次/分，律齐，未闻及病理性杂音，腹部平软，肝、胆、脾肋下未触及，未触及腹部包块，全腹未触及压痛反跳痛，肠鸣如常。\n颈左后部皮肤红肿、破溃\n\n辅助检查\n实验室检查\n血常规： WBC 18.73×109/L，NEU 92.3%, RBC 3.65×109/L，Hb 110g/L，\n              PLT 290×109/L \n尿常规： 尿比重 1.025，尿糖 +++\n肝功能：ALT 27U/L，AST 20U/L ；总胆红素 11.7μmol/L，间接胆红素 7.7μmol/L，\n             直接胆红素 4μmol/L；\n肾功能： BUN 4.47  mmol/L，Cr 67μmol/L \n血糖：18.6 mmol/L\n糖化血红蛋白：9.6%",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "(1) 病史分析：病人主因“颈左后部皮肤红肿7天，发热伴腐败臭味分泌物流出4天”就诊，病人存在颈左后部皮肤的红、肿、热、痛，考虑存在局部感染。本病例特点为：①全身症状有发热；②颈左后皮肤红肿伴破溃流脓。\n(2) 体格检查分析：体格检查阳性体征多集中于颈项部，包括皮肤红肿、触痛、破溃流脓等，同时可见一些凸出点及脓点，并伴有淋巴引流区域淋巴结肿大。提示是一个左颈后的浅表组织感染。\n(3) 辅助检查分析：本例病人实验室检查中主要是血常规有血象升高的表现，提示存在感染性疾病，同时血糖及尿糖升高，符合病人糖尿病的病史。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "(1) 诊断：颈左后部痈。\n(2) 诊断依据：①病人主因“颈左后部皮肤红肿7天，发热伴腐败臭味分泌物流出4天”就诊。②体格检查发现颈左后局部皮肤红肿伴脓性分泌物破溃，淋巴引流区域的淋巴结肿大。③实验室检查：血常规有血象升高的表现，提示存在感染性疾病。\n(3) 鉴别诊断：①皮脂囊肿感染：该病好发于皮脂分泌旺盛的面部，胸背部等，一般全身症状较轻，肿胀部可挤出豆腐渣或面泥样内容物，内容物为皮脂和破碎的皮脂腺细胞，常有腐臭味。②痤疮感染：该病多见于青少年，病期一般较长，全身症状一般较轻，少见于颈后部，可排除诊断。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "(1) 病人已出现病变部位的破溃，且全身症状明显，应及时行痈切开引流，充分清洁患部及皮下组织，定期换药，促进伤口愈合。\n(2) 全身系统使用抗生素，包括青霉素及头孢菌素类。"
                }
            ]
        }
    },
    {
        "id": 37,
        "Q1": "这位病人是54岁男性，有车祸伤后左膝疼痛和活动受限的主诉。我需要更详细的信息来做出初步判断。",
        "A1": "理解。他的体格检查结果显示左膝关节肿胀，存在轻度外翻畸形，压痛明显，并且主动活动受限，被动活动会使疼痛加剧。他的左足感觉运动正常，足背动脉可触及，红白反应存在。辅助检查中X线检查显示Schatzker分型II型骨折，CT检查表明外侧平台可见劈裂及塌陷，胫骨平台增宽。",
        "Q2": "了解了, 我认为可能是左胫骨平台骨折. 需要进行一些鉴别诊断以排除其他可能性.",
        "A2": "您可以考虑以下两个方面进行鉴别诊断：1、左胫骨平台骨折合并血管损伤。但根据这位患者当前的情况（足背动脉可触及、红白反应存在、无下肢缺血症状），这种可能性较小。2、左胫骨平台骨折合并小腿骨筋膜室综合征，但患者未出现5P征（疼痛pain，感觉异常paresthesia，麻痹paralysis，无脉pulselessness，苍白pallor）和被动牵拉痛等表现。",
        "Q3": "好的, 那么对于这种情况我们应该如何治疗呢?",
        "A3": "对于胫骨平台骨折的治疗原则是恢复关节面的平整，保持平台宽度，并尽量保持或恢复韧带的完整性及膝关节活动范围。移位的胫骨平台骨折为不稳定的关节内骨折，必须坚持解剖复位、坚强固定。如果有骨缺损时，则需要进行植骨填充。最后要按照早锻炼晚负重的原则进行康复训练。",
        "origin": {
            "id": "37",
            "title": "下肢骨、关节损伤 案例分析-胫骨平台骨折",
            "description": "现病史\n（1）病史摘要\n 张XX，男，54岁，3小时车祸伤后左膝疼痛，活动受限。既往体健。\n（2）主诉\n外伤致左膝关节疼痛，活动受限3小时。\n\n体格检查\n（3）查体\n神清语利，心肺（-）。脊柱生理弯曲存在，骨盆挤压分离实验阴性。左膝关节肿胀，轻度外翻畸形，压痛，主动活动受限，被动活动疼痛加剧。左足感觉运动正常，足背动脉可触及，红白反应存在。双上肢与右下肢未见明显异常。\n\n辅助检查\n（1）X线检查\n左，Schatzker分型II型\n（2）CT检查\n左，外侧平台可见劈裂及塌陷，胫骨平台增宽。\n\n辅助检查\n术前X线片Schatzker分型II型\n术前CT示外侧关节面塌陷",
            "QA_pairs": [
                {
                    "question": "简述本例病人的鉴别诊断要点。",
                    "answer": "诊断左胫骨平台，鉴别诊断：1、左胫骨平台骨折合并血管损伤。左胫骨平台骨折合并血管损伤会出现左下肢缺血症状：足背动脉消失，红白反应消失，伤后3小时感觉会麻木或小时，足趾活动不能。此例病人左足感觉运动正常，足背动脉可触及，红白反应存在。可排除。2、左胫骨平台骨折合并小腿骨筋膜室综合征。左胫骨平台骨折合并小腿骨筋膜室综合征会出现5p征，即疼痛pain，感觉异常paresthesia，麻痹paralysis，无脉pulselessness，苍白pallor。同时有被动牵拉痛。此例病人无此表现，可排除。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "胫骨平台骨折的治疗以恢复关节面的平整，平台宽度，韧带的完整性及膝关节活动范围为目的。移位的胫骨平台骨折为不稳定的关节内骨折，必须坚持解剖复位、坚强固定，有骨缺损时，应植骨填充，早锻炼晚负重的原则。"
                }
            ]
        }
    },
    {
        "id": 38,
        "Q1": "你好，我需要一些帮助。我有一个59岁的男性患者，他来诊所就诊，主要症状是上腹部隐痛和食欲减退已经持续三个月了。他以前曾被诊断为慢性胃炎，并且有幽门螺杆菌感染史，但未规律接受药物治疗。他有20多年的吸烟史。最近这些不适感加重了，还伴随体重下降5公斤。我应该怎么处理这种情况？",
        "A1": "这位患者的年龄、性别、临床表现及既往史均符合胃癌的高危人群特征。建议首先进行纤维胃镜检查，观察胃粘膜是否存在溃疡或异常增生等明显改变，并尽可能在可疑区域取样进行组织活检以确证是否存在恶性肿瘤。",
        "Q2": "非常感谢你的建议！我们已经完成了纤维胃镜检查和活检。结果显示胃窦小弯侧有一2.5cmX2cm溃疡型病变，并且病理结果符合中分化腺癌。我应该怎么进一步评估他的疾病情况？",
        "A2": "既然已经通过胃镜活检确诊为胃癌，下一步就需要对患者进行系统性的评估以了解肿瘤的侵犯程度和是否有转移。首先建议进行血常规、肝功能、肾功能、电解质等基本实验室检查，同时测定CEA和CA19-9等肿瘤标志物水平。其次，建议做腹部增强CT检查以明确肿瘤在胃壁内的侵及深度、局部淋巴结转移情况以及远处转移（如肝脏）等信息。",
        "Q3": "我们已经完成了上述你提到的所有检查，并且得出了以下结果：WBC 5.7X109/L，HB：98g/L, ALB: 35gl/L, CEA：12.3ng/mL, CA19-9: 25.6U/mL；腹部增强CT显示胃窦小弯侧胃壁增厚性改变并见强化，累及胃壁全层，浆膜面毛糙，并沿胃小弯侧可见数枚淋巴结，最大直径1.3cm。这些结果意味着什么？他的疾病已经进展到哪个阶段了？",
        "A3": "这些检查结果表明患者的胃癌已侵及胃壁全层并且可能有局部淋巴结转移，根据TNM分期法，可以初步判断为T4aN1-2M0，即IIIB或IIIC期。此阶段的胃癌应优先考虑手术治疗，并需要在术后进行辅助化疗以减少复发风险。但具体治疗方案还需要根据患者的整体情况和心肺功能等因素来制定。",
        "origin": {
            "id": "38",
            "title": "胃十二指肠疾病 案例分析-胃癌",
            "description": "现病史\n（1）病史摘要\n男性，59岁。主因“上腹部隐痛不适伴食欲减退三个月”来我院门诊就诊。病人三个月来感觉上腹正中剑突下方疼痛，为持续性隐痛，偶有反酸和嗳气症状。无进食哽咽感，无腹胀，无呕吐。按“慢性胃炎”服用“胃粘膜保护剂”治疗，效果不佳。症状于近日有所加重。发病以来，食欲减退明显，体重下降5公斤，大小便正常。既往：10年前因间断上腹痛于外院行胃镜检查诊断为“慢性胃炎，幽门螺杆菌（+）”，未行规律药物治疗，后未复查。吸烟史20余年，10支/日。无手术外伤史。其父健在，其母12年前因“”去世。\n\n\n体格检查\n病人轻度贫血貌。心肺未及明显异常。腹部平软，未及明显包块。上腹部轻压痛，无肌紧张。移动性浊音阴性，肠鸣音正常。锁骨上淋巴结未及肿大。直肠指诊未及明显占位及包块。\n\n辅助检查\n（1）纤维胃镜检查结果\n食道、贲门、胃底胃体粘膜色泽正常，未见溃疡与异常隆起，胃窦小弯侧可见一2.5cmX2cm溃疡型病变，周围粘膜隆起水肿，溃疡面渗出，质脆，取活检5块送病理检查。超声内镜提示该病变侵及胃壁肌层达浆膜层。胃小弯侧可探及数个肿大淋巴结。幽门未累及，十二指肠球部未见异常。病理结果：（胃窦部）腺型胃组织中有异型细胞浸润，符合中分化腺癌。\n\n辅助检查\n（2）实验室检查\n常规检查：WBC 5.7X109/L，HB：98g/L.  ALB: 35gl/L，电解质正常. CEA：12.3ng/mL, CA19-9: 25.6U/mL.便潜血（+）。\n（3）腹部增强CT检查\n胃窦部小弯侧胃壁增厚性改变，可见强化，胃壁僵硬，胃腔略变窄，长度约3.5cm，累及胃壁全层，浆膜面毛糙，与肌层分界不清，胃角处粘膜可见一凹陷改变，基底宽2cm，表面欠光整，增强期表面可见强化，幽门和十二指肠球部未见受累。胃周脂肪层清晰，沿胃小弯侧可见数枚淋巴结，最大直径1.3cm，幽门上可见一枚直径约0.8cm淋巴结。肝脏形态正常，实质内未见异常密度灶。腹盆腔未见积液征象。",
            "QA_pairs": [
                {
                    "question": "从病人的病史中，我们应注意哪些对诊断有用的信息？",
                    "answer": "应特别注意病人的主诉、症状、既往史和个人史。病人中年男性，为胃癌的好发人群，出现诸如上腹隐痛不适、反酸嗳气等非特异性的上消化道症状；食欲减退、体重下降等消耗症状则对恶性疾病具有提示作用。病人有幽门螺杆菌感染史，吸烟史，家族史，均为胃癌的易感因素。"
                },
                {
                    "question": "病史收集后，应进行哪些检查进一步明确诊断？",
                    "answer": "应重视外科专科查体。重点检查有无贫血、腹部情况，有无腹部压痛，有无腹部包块。早期病人多无明显体征，晚期病人可出现上腹部质硬固定的包块，且边界不清，活动度差。如出现腹水，可表现为移动性浊音阳性。应注意锁骨上淋巴结情况，尤其是左锁骨上淋巴结是否肿大。应常规进行肛门指诊，部分病人可于直肠前凹扪及肿块。\n应尽早进行纤维胃镜检查，必要时使用超声内镜检查。纤维胃镜的特点是能够直接观察胃粘膜病变的部位和范围，并可以对可疑病灶嵌取小块组织作病理学检查，是诊断胃癌的最有效方法。为提高诊断率，应对可疑病变组织活检4-6处，且不应集中一点取材。\n胃癌病人入院后需进行系统检查，了解病人的一般情况，并为病人做好术前准备。血常规中应注意血红蛋白水平，有无贫血，贫血是否与潜在的消化道出血有关（便潜血）。如贫血程度重（<90g/L），可考虑术前输血以改善贫血。通过血清白蛋白水平了解病人的营养状况，血清白蛋白过低可能影响手术效果及术后恢复，应予以术前补充。术前有电解质异常者应及时纠正。癌胚抗原（CEA）、CA19-9等肿瘤标志物在部分胃癌病人中可见升高。\n腹部增强CT可作为目前胃癌术前分期的首选方法。阅片时应关注胃癌病变范围，侵犯胃壁的深度、局部淋巴结转移情况和有无来自肝脏，腹膜和盆腔的远处转移，对病变作出初步的分期。"
                },
                {
                    "question": "病人胃癌的临床分期和治疗方式？",
                    "answer": "根据胃镜结果，病人肿瘤位于胃窦小弯侧，已不属于早期胃癌，为进展期胃癌。按Borrmann分型属于Ⅲ型（溃疡浸润型）。病理组织类型为腺癌。病人肺部未见转移征象，根据腹部增强CT显示肿瘤的局部表现，胃引流区域淋巴结情况和肝脏、盆腔有无转移等征象。考虑病人的术前临床分期为T4aN1-2M0。\n局部进展期胃癌或伴有淋巴结转移的早期胃癌应采取以手术为主的综合治疗手段，根据肿瘤侵犯深度及是否伴有淋巴结转移应进行根治性手术，成功实施根治性手术的局部进展期胃癌需根据术后病理分期决定辅助治疗的方案。病人为进展期胃癌，肿瘤位于远端胃，无肝肺转移、腹膜转移等非治愈因素，应首选外科手术治疗，进行标准的远端胃切除术及D2淋巴结清扫术。根据术后病理结果酌情进行辅助治疗。"
                }
            ]
        }
    },
    {
        "id": 39,
        "Q1": "现有一位50岁的女性病人，近两周来无明显诱因出现皮肤黄染、乏力，伴恶心、呕吐等消化道症状。既往史中显示她接受了抗结核治疗一个月余。我怀疑这是由于药物引起的肝损害，请问应该如何进行初步诊断？",
        "A1": "根据您提供的信息，可能确实存在药物引发的肝脏问题。在初步诊断阶段，建议您可以询问患者是否有其他相关症状如尿液颜色变深、大便颜色变浅或粘稠度增加等。同时，进行体格检查观察是否存在全身皮肤及巩膜黄染、右季肋部叩击疼痛等情况。此外，需要开具血液和超声波检查以评估患者的肝功能和肝脏结构。",
        "Q2": "我已经根据你的建议做了相关检查，并得到了结果：T38.5℃，P111次/分，R21次/分，Bp110/60mmHg。全身皮肤及巩膜黄染，右季肋部叩痛明显。实验室检查结果为：TB 158μmol/L，DB 108μmol/L，AST 338U/L，ALT 229U/L，PT 22秒，APTT 67秒，INR 1.78，PLT 10×109/L。B超提示肝脏密度不均。这些数据应该如何解读？",
        "A2": "这些体格检查和实验室检查的结果进一步支持了药物性肝损害的诊断。体格检查中的全身皮肤及巩膜黄染以及右季肋部叩痛都是典型的肝损伤表现。实验室检查中的TB（总胆红素）和DB（直接胆红素）升高、AST（天门冬氨酸转氨酶）和ALT（丙氨酸转氨酶）升高、凝血时间延长以及血小板下降都暗示着严重的肝功能损伤。超声波检查显示出肝脏结构不均匀也是符合这种情况。",
        "Q3": "我认同你的判断，并已经确诊为急性药物性肝衰竭。现在我需要对病人进行治疗，你能给出一些治疗建议吗？",
        "A3": "针对这种情况，首先应立即停止使用可能导致肝损伤的药物，如利福平。然后，可以进行一般的支持性治疗，包括营养支持、补充血清白蛋白、口服乳果糖以降低血氨等。为了预防和控制并发症，应注意纠正酸碱失衡和电解质紊乱、预防感染以及避免使用肾损害药物等。如果条件允许，人工肝支持和肝移植是最有效的治疗手段。",
        "origin": {
            "id": "39",
            "title": "案例分析-急性肝衰竭",
            "description": "现病史\n（1）病史摘要\n      王XX，女，50岁，近2周来无明显诱因出现皮肤黄染，极度乏力，伴恶心、呕吐等消化道症状，既往病史无特殊。\n      既往史：抗结核治疗一月余。\n（2）主诉\n      无明显诱因出现皮肤黄染、乏力，伴恶心、呕吐2周余。\n\n体格检查\n结果 T38.5℃，P111次/分，R21次/分，Bp110/60mmHg。\n    自主体位，精神萎靡，全身皮肤及巩膜黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率111次/分，奔马律。腹部膨隆，右季肋部叩痛明显，未触及腹部包块，肠鸣音消失。左上肢可见散在出血点。\n\n辅助检查\n（1）实验室检查\n     TB 158μmol/L，DB 108μmol/L，AST 338U/L，ALT 229U/L，PT 22秒，APTT 67秒，INR 1.78，PLT 10×109/L。\n（2）超声检查\n     B超提示肝脏密度不均。",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例既往无肝炎病史，1个月前使用利福平抗结核治疗。2周内起病。\n        本病例特点为：①2周内起病；②在使用肝损药物。\n  （2）体格检查分析：体格检查方面重点为右侧季肋区叩痛、皮肤黏膜黄染以及意识改变，均提示病人存在肝脏问题。\n   （3）辅助检查分析：本例病人实验室检查中提示肝酶升高，胆红素升高，凝血异常并血小板下降。超声提示肝脏病变。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：急性肝衰竭（药物性）\n   （2）诊断依据：① 2周内起病。②利福平治疗史。③右侧季肋区叩痛、皮肤黏膜黄染以及意识改变。④B超提示肝脏密度不均。⑤实验室检查：肝酶升高，胆红素升高，凝血异常并血小板下降。\n   （3）鉴别诊断：①慢加急性肝衰竭：在慢性肝病基础上，出现急性肝功能失代偿。②胆囊炎：超声提示胆囊增大、周围渗出可诊断。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "停用利福平\n一般治疗：营养支持；补充血清白蛋白；口服乳果糖；静脉点滴醋谷胺（乙酰谷酰胺）、谷氨酸（钾或钠）或门冬氨酸等，以降低血氨；静滴γ-氨酪酸、左旋多巴，改善中枢神经递质；纠正酸碱失衡和电解质紊乱。\n预防与应激相关的胃肠道出血；避免使用肾损害药物；预防和治疗ARDS。\n预防感染。\n肝性脑病的治疗：脱水；低温。\n人工肝支持。\n肝移植：肝移植是治疗AHF最有效的治疗手段，适用于经积极内科和人工肝治疗疗效欠佳者。"
                }
            ]
        }
    },
    {
        "id": 40,
        "Q1": "你好AI助手，我有一个病人，他主诉头晕伴进行性意识障碍14+小时。他的现病史表明，他在14+小时前无明显诱因出现头晕，并且12+小时前症状加重，出现站立不稳，呕吐1次。他的高血压病史10+年，未规律服用药物，血压控制不佳。请问这个情况下我应该如何初步诊断？",
        "A1": "根据您提供的信息, 病人有长期高血压病史和突发性头晕、进行性意识障碍等症状, 可能存在颅内出血风险。建议您询问更详细的相关既往史和家族史, 并开具相关检查以进一步确认, 如头部CT扫描。",
        "Q2": "好的，我已经开具了头部CT扫描，并得到结果显示右侧额叶血肿较大面积约5.1cm ×4.6cm。鉴别诊断中需要考虑哪些可能性？",
        "A2": "在鉴别诊断中, 主要需要考虑以下几种可能：\n1）高血压脑出血：该病人有长期高血压病史，血压控制不佳，头部CT结果也符合这种可能。\n2）颅内动脉瘤破裂导致的脑出血：通常为蛛网膜下腔出血，影像可见脑池内积血，但根据您提供的CT结果, 这个可能性较小。\n3）颅内血管畸形导致的脑出血\n4）颅内肿瘤卒中引起的脑出血",
        "Q3": "了解了。那么对于这样的情况我应该如何进行治疗方案指定呢？",
        "A3": "对于这位患者来说, 他现在已经形成了右侧额叶大面积的血肿，并且有明显中线偏移和意识障碍表现，存在急诊手术指征。你可以考虑尽快安排开颅清除血肿并减压的手术。术后给予降低颅内压、控制高血压等综合治疗。同时，应密切监测患者神经功能状态和生命体征变化，并针对性处理可能出现的并发症。",
        "origin": {
            "id": "40",
            "title": "案例分析-脑疝",
            "description": "现病史\n（1）病史摘要\n      代xx，男，67岁，14+小时前病人无明显诱因出现头晕，无头痛呕吐，无肢体抽搐，无肢体运动障碍，无失语，无寒战、高热等不适，未引起重视，未治疗。12+小时前病人上述症状加重，出现站立不稳，呕吐1次，呕吐为胃内容物，病人被送往当地医院就诊，头部CT示“颅内出血”，给予对症治疗，症状未见明显缓解。\n     高血压病10+年，未规律服用药物，血压控制不佳，收缩压波动于150～200mmHg。\n（2）主诉\n    头晕伴进行性意识障碍14+小时\n\n体格检查\nT：36.4℃，P：80次/分，R：20次/分，BP：151/81mmHg。\n       营养发育良好，皮肤及淋巴腺未见异常，头部外观未见明显异常，胸部、腹部、脊柱四肢未见明显异常。\n专科查体：神志嗜睡，查体欠合作，右侧瞳孔约4mm，光反射迟钝，左侧瞳孔约2mm，光反射灵敏，颈阻抗阳性，四肢肌力4级，肌张力正常，生理反射可引出，病理反射未引出。\n\n辅助检查\n（1）实验室检查\n       血常规 WBC 10.84×109/L，N 91.7%，RBC 3.66×109/L，Hb 111g/L。肝功能、肾功能均无明显异常。\n（2）CT检查\n       右侧额叶血肿，较大面积约5.1cm ×4.6cm，灶周水肿，血肿部分破入侧脑室，左侧侧脑室后角少量积血，少许蛛网膜下腔出血可能，右侧脑实质肿胀，右侧侧脑室受压变窄，中线左移。右侧额颞顶部硬膜下血肿，最厚处约0.4cm。\n（3）CTA检查\n      双侧颈内动脉虹吸段钙化；颅内部分大动脉及分支稍毛糙，提示动脉硬化可能。\n\n辅助检查\n头部CT显示中线偏移，脑疝形成",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "病人病史较短，突发头晕伴有进行性加重的意识障碍，伴有呕吐症状，提示颅内压增高。体格检查显示右侧瞳孔散大，光反射迟钝，提示动眼神经受压，脑疝形成。头部CT显示右侧额叶脑出血。\n该病人高血压病史确切，血压控制不佳，可能为脑出血的原因。"
                },
                {
                    "question": "简述本例病人的鉴别诊断。",
                    "answer": "该病人颅内出血原因考虑为高血压脑出血，须与其他原因引起的脑出血进行鉴别，包括：\n      1）颅内动脉瘤破裂导致的脑出血：通常为蛛网膜下腔出血，影像可见脑池内积血，与本案例不符。\n      2）颅内血管畸形导致的脑出血\n      3）颅内肿瘤卒中引起的脑出血"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "该病人颅内压增高、脑疝形成较为确切，影像提示中线偏移明显，有急诊手术指征，应当尽快行开颅血肿清除术。\n可选择冠状皮瓣切口，作右侧额部骨瓣开颅，清除血肿及部分周围受损脑组织，充分颅内减压。\n     术后给予脱水、控制血压治疗。"
                }
            ]
        }
    },
    {
        "id": 41,
        "Q1": "导诊，我有一个31岁的男性患者，他主诉头痛伴左侧肢体乏力进行性加重2天。在两个月前工作时突发剧烈头痛、头晕伴四肢无力，当时未给予治疗。几天后再次出现头痛，并逐渐加重，同时伴有恶心。他在当地诊所检查血压为175/140mmHg，并被诊断为高血压病。他来到我们这里寻求进一步治疗。",
        "A1": "这种情况下应首先进行详细的问诊和体格检查，了解更多关于他的健康历史和生活方式等信息以帮助确定可能的原因。",
        "Q2": "初诊中，我发现患者神清语利，生命体征平稳，四肢肌力、肌张力正常。但是颅脑CT示“蛛网膜下腔出血”。鉴别诊断中我需要考虑哪些可能性呢？",
        "A2": "鉴别诊断应包括所有可能导致蛛网膜下腔出血的原因。最常见的包括动脉瘤爆裂，但也可能是由于其他原因如烟雾病、脑血管畸形、出血性卒中等。此外，高血压也可能引发这种情况。",
        "Q3": "我已经开具了一些辅助检查，包括头部CT平扫和术前DSA检查。结果显示患者确诊为烟雾病导致的蛛网膜下腔出血。我应该怎么摘要总结这个案例，并进行后续治疗？",
        "A3": "这位31岁的男性患者因头痛伴左侧肢体乏力进行性加重2天来我院就诊，有高血压史。颅脑CT示“蛛网膜下腔出血”，并通过进一步的DSA检查确诊为烟雾病导致的蛛网膜下腔出血。\n\n治疗方面，首先应对其进行保守治疗以稳定当前状态，并对其高血压进行控制。然后再考虑行手术治疗处理原发性的动静脉畸形（即所谓的“烟雾”），可以选择动脉搭桥或孤立烟雾血管等方法。术后应积极补液治疗并使用血管扩张药物，防止术后血管痉挛导致脑缺血。同时，患者应尽早下地活动，恢复功能锻炼。\n\n对于并发症的预防和处理，最常见的是搭桥动脉闭塞。因此，在手术后应及时复查DSA观察搭桥动脉通常情况，并及时使用血管舒张药物预防脑血管痉挛，以预防脑缺血和脑梗塞的发生。\n\n随访方案中，需要定期进行神经系统检查、头部影像学检查以及心理健康评估等，并密切关注其高血压控制情况和可能出现的新的或持续存在的神经系统症状。",
        "origin": {
            "id": "41",
            "title": "案例分析-烟雾病导致的蛛网膜下腔出血",
            "description": "现病史\n（1）病史摘要\n            病人张**，男，31岁，2个月前工作时无明显诱因突发剧烈头痛、头晕伴四肢无力，当时倒地，症状持续几分钟后缓解，基本如常，当时未给予治疗，几天后再次出现头痛，逐渐加重，伴有恶心，无呕吐，无意识障碍，无胸闷憋气，四肢活动度可，无视力障碍，无言语障碍。在当地诊所检查血压为175/140mmHg，考虑为高血压病，给予硝苯地平（拜新同）降压治疗，一天一次，一次一片口服，症状无明显缓解，头痛症状持续存在。病人为进一步治疗来我院急诊，急查颅脑CT示“蛛网膜下腔出血”，于神经内科给予输液等保守治疗后头痛症状逐渐缓解。\n（2）主诉\n      头痛伴左侧肢体乏力进行性加重2天\n\n体格检查\n体温36.4℃；脉搏80次/分；呼吸16次/分；血压139/96mmHg；体重95kg。\n       查体：神清语利，生命体征平稳，双侧瞳孔等大等圆，对光反射存在。四肢肌力、肌张力正常，四肢、躯干感觉正常，双侧巴氏征阴性，双膝反射正常.\n\n辅助检查\n（1）实验室检查\n   血常规、肝肾功能、凝血功能等均正常\n（2）CT检查\n    CT平扫：右额顶、双底节放射冠、右小脑半球多发斑片状梗死灶，脱髓鞘改变可能性大，大枕大池伴囊肿形成。\n    CTP：右额顶MTT/TTP延长，CBV略升高，CBF减低。\n（3）DSA检查\n   烟雾病\n\n辅助检查\n头部CT平扫\n术前DSA检查",
            "QA_pairs": [
                {
                    "question": "此类疾病可能出现的术后并发症及治疗方案有什么？",
                    "answer": "烟雾病导致的蛛网膜下腔出血较常见的术后并发症为搭桥动脉闭塞，因此术后应及时复查DSA观察搭桥动脉通常情况，同时及时应用血管舒张药物预防脑血管痉挛，预防脑缺血以及脑梗塞的发生。病人入院时已处于蛛网膜下腔出血恢复期，无需绝对卧床休息。感染预防药物及血管扩张药物应用较及时，未出现术后感染及下肢静脉血栓形成。"
                },
                {
                    "question": "简述本例病人的诊断与治疗原则。",
                    "answer": "本例病人明确为烟雾病导致的蛛网膜下腔出血，应积极行手术治疗处理原发病变。烟雾病可能同时存在出血以及缺血症状，因此在治疗时不能只从单一的出血或缺血一个方面进行考虑。治疗的原则应为一期保守治疗蛛网膜下腔出血，二期行手术治疗处理原发病灶。术前应积极完善凝血功能检查。手术治疗方案为动脉搭桥，孤立烟雾血管，防止再次出血以及脑缺血。术后应积极补液治疗并使用血管扩张药物，防止术后血管痉挛导致脑缺血，同时预防搭桥血管痉挛闭塞。术后病人应尽早下地活动，恢复功能锻炼。"
                }
            ]
        }
    },
    {
        "id": 42,
        "Q1": "AI助手，根据病人现在的情况，我需要对她进行哪些检查以确诊疾病？",
        "A1": "根据患者的伤情描述和体格检查结果，建议可以首先进行X光检查或CT扫描来确定骨折部位和程度。其次，为了判断神经、血管是否受损，可以进行神经电生理学检测和Doppler超声检查。此外，还可以通过实验室血液分析来评估患者的一般健康状况和准备手术的可能性。",
        "Q2": "根据这些结果，我认为她可能是右手食中指中节骨折，并且右手环指及小指近节指骨基底部粉碎性骨折。请帮我查询一下这种情况应该如何治疗？",
        "A2": "这种类型的损伤通常需要外科干预以恢复正常功能。具体来说，在全身或局部麻醉下将骨折段重新置入正常位置并用金属板、螺钉或其他固定装置固定。如果有必要，可采取移植物（自体或同种异体）进行骨折的修复。手术后，患者需要进行康复训练以恢复手部功能。",
        "Q3": "另外，我还想知道在手术之前应该注意什么并且有哪些可能的并发症？",
        "A3": "在手术前，患者应该停止所有可能导致出血问题的药物（如阿司匹林、抗凝药等）。此外，如果患者有任何过敏反应或特殊疾病（如心脏疾病、呼吸问题等），都应及时告知医生。\n对于可能的并发症，包括但不限于：感染、神经损伤、血管损伤、创口愈合困难、骨折愈合延迟或不全等。在术后恢复期间，患者还可能会遇到肌肉萎缩和关节僵硬等问题。",
        "origin": {
            "id": "42",
            "title": "案例分析-手外伤及断肢（指）再植",
            "description": "现病史\n（1）病史摘要\n患者陆桂华，女，37岁，诊断：右手压砸伤，右食、中、环、小指骨折伴小指远节不全离断。入院日期:2016-07-28\n（2）主诉\n发现右手被机器压伤致疼痛流血一小时。\n\n体格检查\n（3）现病史：患者于一小时前在工厂工作时右手被折弯机压伤，当即感剧烈疼痛，流血不止，伤后出血量40毫升，简单包扎，急诊至我院治疗。患者伤后无昏迷、呕吐、胸闷、气急，未进食\n（4）既往史：否认“肝炎、伤寒、结核”等传染病史，否认“高血压、高血脂、心脏病、糖尿病”病史，十年前在我院行左侧肱骨、尺桡骨切开复位内固定术，无输血史，否认食物及药物过敏史。\n\n辅助检查\n（1）专科检查\n右手自食指近节中段平面至小指掌指关节平面可见长约5cm的斜行创面，中环小指自创面以远离断，离指体干瘪，颜色苍白皮温消失，感觉迟钝。创面内可见指骨骨折，折端外露。\n（2）实验室及器械检查\n右手正斜片：右手食中指中节骨折，右手环指及小指近节指骨基底部粉粹性骨折。",
            "QA_pairs": [
                {
                    "question": "手外伤后如何进行伤前情判断",
                    "answer": "神经损伤的判断： 如果损伤部位以远出现了感觉的减退、消失和（或）运动的障碍，就可能伤及了神经。\n血管损伤的判断：  在开放性损伤中，如果出现伤口喷射性出血，则可能伤及动脉，此时要及时进行按压止血，或在其近心端用止血带止血，否则，患者会因为失血而休克。如果出现伤口远端苍白、无脉、皮温明显减低，说明该部位血运差，应立即手术治疗。 \n肌腱肌肉损伤：如果出现某一个或某几个手指的活动障碍，而不合并感觉的减退，则有可能是因为肌腱或肌肉损伤所致。\n骨、关节损伤的判断： 如果出现骨、关节部位的畸形、反常活动，局部的明显肿胀和压痛，都提示有骨、关节损伤的可能性，此时，可拍片明确损伤的部位、程度。"
                }
            ]
        }
    },
    {
        "id": 43,
        "Q1": "这位病人的PSA值为15.6ng/ml，fPSA值为2.3ng/ml，前列腺穿刺病理结果显示前列腺癌，Gleason评分 4+3=7分。我需要更多信息来制定治疗方案。",
        "A1": "确实，根据您提供的信息，这位病人的情况符合前列腺癌手术指征。他的临床分期可能在T1～T2之间，并且他的预期寿命应该超过10年。此外，他没有严重基础疾病，并且他的Gleason评分>7分和PSA>20ng/ml表明他是高危患者。如果身体条件允许，可以考虑进行根治性手术，并在术后进行辅助治疗。",
        "Q2": "对于这种情况下的根治性手术有什么具体建议吗？",
        "A2": "对于前列腺癌患者来说, 根治性前列腺切除术（Radical Prostatectomy）是一种常见选择。这个手术包括移除整个前列腺及其周围组织、精囊以及部分尿道。如果患者的淋巴结也受到影响，那么在手术中也可能会移除部分淋巴结。这个手术可以通过开放式手术，腹腔镜手术或者机器人辅助腹腔镜手术来进行。",
        "Q3": "我还想知道一些关于前列腺癌可能的并发症。",
        "A3": "前列腺癌和其治疗都可能导致一些并发症。最常见的包括尿失禁和勃起功能障碍。其他可能的并发症包括感染、出血、肠损伤（虽然很少）、深静脉血栓形成以及心肺问题。如果癌症扩散，那么骨转移是一个常见问题，它会引起骨痛、骨折等问题。需要注意的是，并发症的风险因患者具体情况和所接受治疗方式不同而有所不同。",
        "origin": {
            "id": "43",
            "title": "泌尿、男生殖系统肿瘤 案例分析-前列腺癌",
            "description": "现病史\n（1）病史摘要\n主诉：病人男性，65岁，体检发现PSA异常升高，行前列腺系统穿刺病理提示前列腺癌1月。\n（2）现病史：\n      病人1月前体检发现PSA异常升高，达15.6ng/ml，于我院行前列腺系统穿刺术，术后病理提示前列腺癌，5/12针阳性，Gleason评分 4+3=7分。行盆腔MR提示前列腺左侧叶肿瘤，未见包膜及精囊侵犯，盆腔淋巴结无肿大。行全身骨ECT提示全身骨未见明显转移。\n\n体格检查\n（1）全身查体情况\n一般情况：发育正常，营养良好，无病容，表情自如，自主体位，步态正常，神志清楚，查体合作。胸部：胸廓对称，呈椭圆形；胸壁无明显静脉曲张，用手轻压或轻叩，无疼痛；两侧乳房及乳头对称，无硬结和分泌物。腹部：视诊平坦，腹壁静脉不明显，未见胃肠型及蠕动波。触诊腹壁柔软适度，无压痛及反跳痛。肝脏不能触及；胆囊不能触及；脾脏不能触及；双肾不能触及；膀胱空虚时不能触及。叩诊腹部呈鼓音，无移动性浊音。听诊全腹鼓音，肠蠕动正常，4～5次/分。\n（2）泌尿生殖专科查体情况\n阴毛呈男性分布，阴茎成年型，尿道外口无红肿，无分泌物，沿阴茎想尿道外口方向挤压无分泌物溢出。双侧精索静脉无曲张。双侧睾丸及附睾未触及异常。双侧输精管光滑。肛门指诊：胸膝位，前列腺大约4cm×4cm，中央沟变浅，双侧无结节，表面光滑，质地中，无压痛。双侧精囊可触及，指套退出无血迹。\n\n辅助检查\n（1）实验室检查\ntPSA 15.6ng/ml，fPSA 2.3ng/ml，睾酮 2.35μg/L；\n穿刺病理：前列腺癌，5/12针阳性，Gleason评分 4+3=7分。\n（2）多普勒超声检查\n前列腺大小约为4.5cm×3.5cm×3cm，左侧叶多发异常低回声区，建议进一步检查。\n（3）MR检查\n前列腺大小为4.5cm×3.5cm×3cm，左侧叶异常信号，考虑前列腺癌，未见包膜及精囊侵犯，盆腔淋巴结无肿大。\n（4）全身骨ECT\n全身骨未见明显转移。\n\n辅助检查\n磁共振冠状面\n磁共振矢状面\n盆腔磁共振横断面T2相\n盆腔磁共振横断面DWI",
            "QA_pairs": [
                {
                    "question": "简述前列腺系统穿刺指征。",
                    "answer": "直肠指诊发现前列腺结节；\n影像学发现前列腺结节；\nPSA>10ng/ml；\nPSA在4-10ng/ml，f/t<0.16。"
                },
                {
                    "question": "简述前列腺癌根治手术指征。",
                    "answer": "前列腺癌手术指征\n临床分期T1～T2的病人，对于部分T3a或一小部分T3b～T4；\n预期寿命≥10年；\n健康状况良好，无严重基础疾病；\nGleason评分>7分，PSA>20ng/ml的高危病人，符合上述分期及基本身体状况，可行根治，并于根治术后行辅助治疗。"
                }
            ]
        }
    },
    {
        "id": 44,
        "Q1": "AI助手，我需要你帮忙分析一下这个病人的最可能的诊断及诊断依据。",
        "A1": "根据您提供的信息，这位59岁男性患者有长期吸烟史，表现出持续咳嗽、发热伴痰中带血等症状。胸部CT检查显示右肺上叶占位，并伴有局限性肺不张。纤维支气管镜检查揭示右上叶支气管开口处有新生物阻塞管腔，且该新生物表面粗糙、触之易出血。根据以上信息，最可能的诊断是原发性肺癌（右肺上叶）。主要诊断依据包括：患者的长期吸烟史；持续咳嗽、低热和带血丝的黄色粘液是肺癌比较特异性的表现；影像学检查结果显示临近肺门部位占位性病变，并无明显钙化坏死，伴周围局限性肺不张；以及支气管镜检查结果提示恶性可能。",
        "Q2": "那么鉴别诊断应该包括哪些疾病？以及下一步应该进行什么样的辅助检查？",
        "A2": "鉴别诊断可能需要考虑支气管良性肿瘤和肺结核。对于支气管良性肿瘤，虽然它也可能导致类似的症状和影像学表现，但在气管镜下通常表面光滑、不易出血。肺结核则可能导致咳嗽、咳痰、咯血伴低热等类似的临床表现，但新生物阻塞支气管腔并不常见。\n接下来的辅助检查可以包括：1）进一步确定诊断的检查，如气管镜活组织检查（用于明确是良性还是恶性）、PPD试验、血沉和找结核杆菌等排除结核；2）明确肿瘤分期的检查，例如腹部B超或CT、头颅增强MRI、全身骨扫描以及颈部淋巴结B超；3）评估全身状态和手术准备所需的各项基础化验。",
        "Q3": "最后我想了解一下，这个病人的治疗原则应该是什么？",
        "A3": "原发性非小细胞肺癌的首选治疗方法通常是手术切除。如果进一步检查确认肿瘤没有转移，且患者心肺功能等身体状态良好，则应进行手术治疗。由于肿瘤累及右肺上叶支气管开口，可能需要进行支气管袖式右肺上叶切除+淋巴结清扫术。如果无法吻合或者肿瘤累及范围广，在患者身体情况允许的情况下可以考虑全肺切除。但需要注意，全肺切除对人体心肺功能影响大，围术期死亡率较高，应尽量避免实施这一手术。",
        "origin": {
            "id": "44",
            "title": "肺部疾病 案例分析-原发性肺癌",
            "description": "现病史\n（1）病史摘要\n    赵XX，男，59岁，近3个月来出现咳嗽，开始为刺激性干咳，后逐渐加重，偶有黄痰。给予口服抗炎、止咳药物治疗无明显改善。近1个月来咳嗽加重，并出现低热、乏力、痰中带血丝，7～8口/天。体温37.2～37.8度。无明显胸闷、胸痛。食欲可，无恶心、呕吐、腹泻。既往吸烟30年，每天1～2包。\n（2）主诉\n    咳嗽3个月，发热伴痰中带血1个月。\n\n体格检查\n结果 T37.5℃，P94次/分，R20次/分，Bp130/70mmHg。\n    自主体位，神志清楚，全身皮肤及巩膜无黄染，全身浅表淋巴结无肿大。两肺呼吸音清，右上肺呼吸音稍弱，未闻及干湿啰音。心率94次/分，律齐，未闻及病理性杂音，腹部平软，脾脏未触及，未触及腹部包块，肠鸣音正常。\n\n辅助检查\n胸部CT\n右肺上叶占位，伴局限性肺不张\n\n辅助检查\n纤维支气管镜检查\n右上叶支气管开口可见新生物，完全阻塞管腔；肿物表面粗糙、触之易出血",
            "QA_pairs": [
                {
                    "question": "分析本例病人最可能的诊断，及诊断、鉴别诊断的依据。",
                    "answer": "（1）最可能的诊断：原发性肺癌（右肺上叶）\n    （2）诊断依据：本例病人有长期吸烟史。症状上表现为“咳嗽3个月，发热伴痰中带血1个月”。刺激性咳嗽是肺癌病人最常见的症状之一。肺癌病人的咯血症状往往并非大咯血，更多的是痰中带血丝。痰中带血是肺癌比较特异性的症状。当肿瘤阻塞支气管造成肺不张，或肿瘤巨大，出现变性坏死时，可出现发热。辅助检查方面，病人胸部CT发现临近肺门部位占位性病变，无明显钙化坏死，伴周围局限性肺不张。血常规化验结果不支持感染性疾病。支气管镜检查提示右上叶支气管管腔内新生物，完全阻塞管腔。肿物表面粗糙，易出血，提示恶性可能性大。以上符合原发中心型肺癌的典型表现。\n    （3）鉴别诊断：\n      ①支气管良性肿瘤：支气管腔内良性肿瘤阻塞管腔可出现与本例相似的症状、体征及影像学检查结果。但良性肿瘤气管镜下看到往往表面光滑、不易出血。进一步明确有待于气管镜病理检查。\n      ②肺结核：病人短期内出现咳嗽、咳痰、咯血伴低热，胸部CT提示肺内实性肿块影，需考虑该诊断。但病人气管镜看到支气管腔内新生物，不支持该诊断。应行痰找结核菌，并等待气管镜病理结果进一步明确。"
                },
                {
                    "question": "列举本例病人下一步还需要做的辅助检查。",
                    "answer": "一个病人需要做哪些辅助检查一定要基于诊断和治疗两方面考虑。理清思路是确保检查不漏项，以及避免非必需检查的关键；也是体现一个医生临床思维能力的重要方面。\n     就本例病人而言，辅助检查需要从以下几个方面入手。\n    （1）协助诊断与鉴别诊断的检查：包括气管镜病理，除外结核的检查：PPD试验、血沉、痰查结核杆菌等。\n    （2） 协助明确肿瘤分期的检查：肺癌最常见的转移部位是肺、骨、脑、肝和肾上腺。淋巴转移包括肺内、肺门、纵隔及锁骨上。为此，需要行：腹部（含肾上腺）B超或CT、头颅增强核磁、全身骨扫描以及颈部淋巴结B超。条件较好的，可以行全身PET-CT代替上述检查。\n    （3）评估全身状况，为手术准备的各项检查：包括各种抽血化验（血常规+血型、凝血分析、肝肾功能、电解质、肿瘤标记物，传染病筛查、血气分析）、尿常规、便常规、肺功能、心电图、超声心动。\n    （4）如病人还有其他基础疾病，应根据需要行相应的辅助检查评估病情并指导围术期治疗。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "手术切除是治疗原发性非小细胞肺癌首选的方法。不能手术的，可依据病情及身体状况，选用化疗、放疗、靶向药物治疗、免疫治疗以及中医中药治疗等。本例病人从已有的胸部增强CT以及气管镜检查看，应该是右肺上叶中央型鳞癌可能性大（鳞癌和小细胞肺癌都常表现为肺门肿块。但在支气管镜下，鳞癌常表现为支气管腔内新生物，而小细胞肺癌常表现为支气管外压性狭窄）。如果进一步辅助检查确认肿瘤没有转移，心肺功能等身体状况良好的话，应当行手术治疗。\n由于肿瘤累及右肺上叶支气管开口，单纯肺叶切除不能实现根治。为了尽可能切除肿瘤，并尽可能保留正常肺组织，应当行支气管袖式右肺上叶切除+淋巴结清扫术。手术中，支气管上端从右主支气管离断，下端从中间段支气管离断，术中冰冻病理确认上、下切缘无肿瘤残留后，行右主支气管与中间段支气管端-端吻合。如肿瘤累及范围广，无法吻合，在病人身体状况允许的情况下可行右全肺切除。但需要说明的是，右全肺切除对人体心肺功能影响大，围术期死亡率较高，应该尽量避免实施这一手术。"
                }
            ]
        }
    },
    {
        "id": 45,
        "Q1": "AI助手，我需要你的帮助。这位患者31岁，近两个月来大便次数增多，且为稀烂便，偶有黑便，无腹痛、发热、恶心、呕吐、腹泻。既往病史无特殊。家族中父亲及叔叔有结肠癌病史。根据这些信息，请问初步可能的诊断是什么？",
        "A1": "根据您提供的信息，患者存在大便习惯改变和家族结肠癌病史等风险因素，应高度警惕消化道来源的问题如息肉或肿瘤等。在没有进一步检查结果之前不能确定具体诊断。",
        "Q2": "检查结果出来了。实验室检查显示轻度贫血，其他基本正常。CT扫描提示结直肠多发息肉，纤维结肠镜检查也证实了这一点，并且活检病理报告为管状腺瘤。请问现在的诊断是什么？",
        "A2": "根据您提供的信息，患者可以被诊断为家族性腺瘤性息肉病(FAP)。这个诊断依据包括：1）大便习惯及性状改变；2）体格检查扪及直肠多发质软结节；3）实验室检查：轻度贫血；4）CT：结直肠多发结节影；5）纤维结肠镜检查：结直肠见数百枚0.2～2.5cm息肉，活检病理报告为管状腺瘤。",
        "Q3": "我会详细和患者讨论这些治疗选项. 随访方案有什么建议吗？",
        "A3": "对于FAP患者，在手术后应进行长期随访。推荐每年进行一次大便隐血测试和直肠指检；根据情况可能还需要进行CT扫描或MRI等影像学检查；如果保留了直肠，那么每年至少应做一次内窥镜检查。同时还需要关注患者的营养状态，并针对可能出现的并发症如贫血、脱水等给予及时处理。",
        "origin": {
            "id": "45",
            "title": "结、直肠与肛管疾病 案例分析-家族性腺瘤性息肉病",
            "description": "现病史\n（1）病史摘要\n      李XX，女，31岁，近两个月来感大便次数增多，且为稀烂便，偶有黑便，无腹痛、发热、恶心、呕吐、腹泻，既往病史无特殊。\n      家族史：父亲及叔叔有结肠癌病史。\n（2）主诉\n       大便习惯改变伴黑便2月余。\n\n体格检查\n结果 T36.5℃，P81次/分，R20次/分，Bp110/75mmHg。\n    自主体位，神志清楚，全身皮肤及巩膜无黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率81次/分，律齐，未闻及病理性杂音，腹部平软，肝、脾未触及，未触及腹部包块，肠鸣音活跃。直肠指检：肛周无皮肤红肿、溃疡、瘘口、痔，肛门括约功能可，入指扪及数枚大小约0.5～1.0cm质软结节，指套退出无血染。\n\n辅助检查\n（1）实验室检查\n    血常规 WBC 4.11×109/L，N  68%, Hb 108g/L，血CEA  5.03ng/ml，肝功能、肾功能均正常。\n（2）CT检查\n     全结直肠见数枚大小不等结节影，考虑结肠多发息肉可能性大。\n（3）纤维结肠镜检查\n      全结直肠可见数百枚直径约0.2 ～ 2.5cm息肉， 最大者位于乙状结肠，切除后病理：绒毛状-管状腺瘤。\n\n辅助检查\n纤维结肠镜检查",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例以大便习惯改变及偶伴有黑便入院，需考虑消化道来源疾病，炎症或肿瘤，患者为中年女性，家族有结肠癌病史，考虑肿瘤可能性大。\n       本病例特点为：①排便习惯改变；②有家族结肠癌病史。\n   （2）体格检查分析：体格检查方面重点为直肠指检，可扪及数枚质软结节，根据临床经验考虑直肠多发息肉可能性大。\n   （3）辅助检查分析：本例病人实验室检查中血常规有轻度贫血，其余基本正常。CT及肠镜均提示结直肠多发息肉"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：家族性腺瘤性息肉病\n   （2）诊断依据：①大便习惯及性状改变。②体格检查扪及直肠多发质软结节。③实验室检查：轻度贫血。④CT：结直肠多发结节影。⑥纤维结肠镜检查：结直肠见数百枚0.2～2.5cm息肉。活检病理报告为管状腺瘤。\n   （3）鉴别诊断：①P-J综合征：如合并皮肤黏膜色素沉着需考虑P-J综合征。②结肠癌：有排便习惯改变及黑便，但目前腺瘤暂无恶变证据，待手术后病理可鉴别。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "由于家族性腺瘤性息肉病100%会发生恶变，因此手术切除是FAP最有效的方法。手术方式主要为全结直肠切除术，此外，还有部分学者提出保留直肠的全结肠切除，以提高生活质量，但有一定的癌变风险。"
                }
            ]
        }
    },
    {
        "id": 46,
        "Q1": "这位患者突发头痛20天，再次发作头痛6天。我需要进行初步诊断，你有什么建议吗？",
        "A1": "根据患者的主诉和现病史，可能存在颅内出血或脑动脉瘤的情况。为了更准确地判断，您可以进行一些相关检查，如头颅CT扫描、CTA等。",
        "Q2": "我已经完成了这些检查，并得到了结果。头颅CT显示左侧脑内血肿，部分破入脑室，以及蛛网膜下腔出血。头颅CTA则提示左侧大脑中动脉分叉处动脉瘤。根据这些信息，请帮我确定最终诊断。",
        "A2": "根据您提供的信息和检查结果，该患者可以被诊断为“多发颅内动脉瘤并左侧大脑中动脉分叉处动脉瘤引起的SAH（Subarachnoid Hemorrhage）”。但是在制定治疗方案前，请务必考虑与其他可能性如高血压性出血、脑血管畸形和烟雾病等进行鉴别诊断。",
        "Q3": "现在，我需要为这位患者制定治疗方案。你有什么建议吗？",
        "A3": "对于大脑中动脉动脉瘤，推荐的主要治疗方式是开颅夹闭术，因为在中动脉的治疗难度更大，不易夹闭完全。对于瘤颈大于5mm的动脉瘤，弹簧圈不易填充完全，因此首选显微外科手术治疗。术后应预防癫痫发作，并给予预防性抗生素治疗，扩充血容量，并使用止血药物加强支持治疗。同时还需注意预防并发如迟发性脑缺血等情况。",
        "origin": {
            "id": "46",
            "title": "案例分析-颅内动脉瘤破裂导致的蛛网膜下腔出血",
            "description": "现病史\n（1）病史摘要\n           病人张**，男，32岁，20天前病人无明显诱因突发头痛，伴恶心、呕吐，无意识障碍、抽搐发作。就诊于当地医院以“颅内出血”保守治疗后缓解。6天前病人再次头痛发作，于当地医院查头颅CT提示“蛛网膜下腔出血”，CTA提示“多发颅内动脉瘤”，为进一步治疗经急诊收入我科。病人发病来食欲差，睡眠可，二便如常，体重无明显变化。\n（2）主诉\n        突发头痛20天，再次发作头痛6天。\n\n体格检查\n体温36.8℃；脉搏80次／分；呼吸20次／分；血压120／80mmHg；体重  90kg。\n     查体：生命体征平稳，神清语利，双瞳左：右=2.5：2.5mm，双眼对光反应灵敏，面纹对称，伸舌居中，心肺腹（-），四肢肌力肌张力未见明显异常，四肢深浅反射未见明显异常，共济运动可。双侧病理征（-）。\n\n辅助检查\n（1）实验室检查\n    血常规、血生化、肝肾功能、凝血功能等均正常\n（2）CT检查\n   头颅CT：左侧脑内血肿，部分破入脑室，蛛网膜下腔出血（subarachnoid hemorrhage，SAH）\n   头颅CTA：左侧大脑中动脉分叉处动脉瘤\n\n辅助检查\n头部CT平扫\n头部CTA重建",
            "QA_pairs": [
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": " 诊断： \n     本例病人为青年男性，急性起病，既往体健，CT检查示蛛网膜下腔出血，CTA示颅内多发动脉瘤，诊断较明确。 因左侧额叶部位出血较厚，因此左侧大脑中动脉可能为责任动脉瘤。        \n    鉴别诊断：\n   （1）脑血管畸形    一般病人年龄较轻，病变多在大脑外侧裂，大脑中动脉分布区，出血前常有头痛（66%）、癫痫（50%以上）及进行性肢体肌力减退、智能减退、颅内血管杂音及颅内压增高的表现，多无脑神经麻痹的表现。         \n    （2）高血压性脑出血    年龄多在40岁以上，有高血压史，突然发病，意识障碍较重，可有偏瘫，失语为特征性表现，出血部位多在基底节丘脑区。   \n    （3）烟雾病    年龄多在10岁以下及20～40岁，儿童常表现为脑缺血性症状伴进行性智能低下，成人多为脑出血性症状，但意识障碍相对较轻，脑血管造影可见颅底特征性的异常血管网。"
                },
                {
                    "question": "简述本例病人的外科治疗方案选择。",
                    "answer": "（1）目前动脉瘤治疗主要有两种方式，一种是开颅夹闭术，另一种是介入弹簧圈填塞。根据指南，对于大脑中动脉动脉瘤，手术夹闭为主要推荐方式。因为在中动脉的治疗难度更大，不易夹闭完全。并且对于瘤颈大于5mm的动脉瘤，弹簧圈不易填充完全，因此首选显微外科手术治疗。\n   （2）术后治疗：预防癫痫，预防性抗生素治疗，扩充血容量，使用止血药物，加强支持疗法。预防并发症，复查头部CT。"
                },
                {
                    "question": "该病人术后容易出现何种并发症，有何预防方案？",
                    "answer": "脑血管痉挛导致的迟发性脑缺血，是导致aSAH病人致残致死的一个重要因素，常发生在发生SAH的第7～10天，第21天后逐渐缓解。对于aSAH病人脑血管痉挛的诊断，主要依靠经颅多普勒超声，灌注CT及MRI进行诊断。MCA痉挛的病人，可能出现偏瘫、失语，本病人并未出现以上症状。对于脑血管痉挛的治疗包括维持血容量和正常循环血量，诱导高血压。因此，术后血压的控制尤其关键。根据指南，aSAH病人术后收缩压降低至<160mmHg是合理的。本病人术后收缩压在140mmHg左右，术后无出血及缺血表现，预后良好。"
                }
            ]
        }
    },
    {
        "id": 47,
        "Q1": "这位32岁的男性病人发现右侧阴囊内占位1月余，体检结果显示右侧睾丸明显增大，质硬。实验室检查和多普勒超声检查也显示了相关的异常表现。我怀疑这可能是睾丸肿瘤，请问有哪些鉴别诊断需要我注意？",
        "A1": "你对于睾丸肿瘤的怀疑很有可能正确，特别是考虑到他既往曾行右侧隐睾下降固定术，而隐睾发生睾丸肿瘤的机会比正常高3～14倍。但在确诊前，我们还需要排除以下一些可能：先天性阴囊积水、精索静脉曲张、急性或慢性附睾炎等。此外，也需注意是否存在转移性肿瘤。",
        "Q2": "明白了, 那么为了确定最终诊断, 我应该开具什么样的进一步检查？",
        "A2": "为了进一步明确诊断以及评估是否存在转移情况，你可以建议进行以下几项检查：\n1. 右侧盆腔CT平扫和增强，评估是否存在腹膜后淋巴结转移。\n2. 肺部CT检查，排除肺部转移。\n3. 血清肿瘤标志物检查，包括AFP、β-HCG和LDH等。",
        "Q3": "好的, 如果最终确诊为睾丸肿瘤, 应该如何进行治疗呢？",
        "A3": "如果最终确诊为睾丸肿瘤，首选的治疗方式通常是行根治性切除手术。手术后需要根据病理结果决定进一步治疗方案。如果发现有淋巴结或者远处转移，可能还需要接受化疗或放射治疗。在这个过程中也要注意对患者进行术前教育，并制定相应的健康指导和随访方案。",
        "origin": {
            "id": "47",
            "title": "泌尿、男生殖系统肿瘤 案例分析-睾丸肿瘤",
            "description": "现病史\n（1）病史摘要\n病人，男，32岁，发现右侧阴囊增大1月余就诊，平素阴囊无明显疼痛，无尿频、尿急等不适感。\n既往4岁时曾行右侧隐睾下降固定术。\n（2）主诉\n 发现右侧阴囊内占位1月余。\n\n体格检查\n（1）阴囊内容物检查\n 右侧阴囊明显增大，查体右侧睾丸睾丸质硬，较左侧明显增大，表面尚光滑，无明显触痛，右侧睾丸、附睾无法扪清，右侧精索可触及。睾丸透光试验阴性。左侧睾丸、附睾、精索未触及异常\n（2）腹部查体\n 右侧腹股沟区可见一平行于腹股沟的切口瘢痕，长度约4cm。腹部初诊未触及明显包块。\n\n辅助检查\n（1）实验室检查\nAFP 15ng/ml，β-HCG 3μmg/L，LDH(乳酸脱氢酶）145U/L。\n（2）多普勒超声检查\n多普勒超声检查显示右侧睾丸增大，大小约5.5cm×5.3cm，肿块呈椭圆形，轮廓整齐、呈中低回声，左侧睾丸、附睾未见异常。\n（3）CT检查\nCT显示右侧睾丸增大，形态略呈圆形，平扫中等密度（与肌肉对比），密度均匀，CT值30-36Hu，边缘较清晰，增强扫描轻度强化。\n\n辅助检查\n右侧盆腔CT平扫\n右侧盆腔CT增强",
            "QA_pairs": [
                {
                    "question": "典型的睾丸肿瘤有哪些临床表现？",
                    "answer": " 多数表现为阴囊无痛性肿块，睾丸肿胀或变硬，少数可出现疼痛性肿块、局部红肿伴发热（肿瘤出血、梗死、坏死），腹部或腹股沟部肿块并逐渐增大（隐睾）。此病人发病至今无明显不适。"
                },
                {
                    "question": "睾丸肿瘤的发病原因有哪些？与何种疾病有密切关系？",
                    "answer": "睾丸肿瘤的确切病因不清楚，但隐睾发生睾丸肿瘤的机会是正常睾丸的3～14倍，即使既往曾行睾丸下降固定术仍有可能出现睾丸肿瘤。此病人既往曾行睾丸下降固定术，但仍出现睾丸肿瘤。"
                },
                {
                    "question": "病人下一步的治疗方式如何？",
                    "answer": "进一步明确睾丸肿瘤的分期，如有无腹膜后淋巴结、肺部等脏器的转移，尽快行睾丸肿瘤根治性切除手术，根据术后病理结果决定进一步治疗。此病人实验室检查未见明显异常，结合CT表现，精原细胞瘤可能性大，应病理予以明确。"
                }
            ]
        }
    },
    {
        "id": 48,
        "Q1": "该病人35岁，女性，年幼时居住在牧场，有羊、犬接触。现主诉半月间断发热，一周上腹胀痛不适。实验室检查中丙氨酸氨基转移酶321 U/L，球蛋白32.1g/L，总胆红素42.9 μ mol/L，直接胆红素19.1 μ mol/L，间接胆红素23.8μmol/L；影像学检查显示肝内异常不均质低回声（6.1cm×5.8cm），肝内外胆管扩张（左右肝管0.5cm、胆总管上段1.2cm）；CT检查显示肝方叶囊性占位、并炎性改变；近肝门区胆内胆管扩张；脾脏偏大。我怀疑是肝包虫病，请问是否需要进一步的免疫学检查？",
        "A1": "是的，根据你提供的信息和患者的临床表现以及影像学和实验室检查结果，患者可能存在肝包虫病。为了明确诊断,可以进行卡松尼试验和补体结合试验等免疫学检查，这些是诊断肝包虫病的重要方法。",
        "Q2": "这位患者的肝内外胆管扩张可能与什么有关？能否结合具体病情进行分析？",
        "A2": "肝内外胆管扩张的原因有很多，如先天性因素、胆管内结石、寄生虫感染、肿瘤等。在这个案例中，影像学检查显示了囊性占位和胆道扩张之间存在一定的联系。根据你提供的信息以及患者的临床表现，可能是由于肝包虫病引起的，并且包虫可能已经破入了胆道，形成了胆道瘘。",
        "Q3": "请帮我为这位患者制定一个合理的治疗方案。",
        "A3": "对于这个患者来说，首先需要明确诊断。如果诊断为肝包虫病，则需要立即进行急诊手术治疗。术中需要行胆总管探查，并根据胆管侵犯情况进一步决定是否需要进行T管引流或者是胆肠内引流术。如果必要，还可以进行Roux-en-Y吻合术来处理肝门区的瘘口。在手术期间，也可以使用阿苯达唑等药物进行辅助治疗。",
        "origin": {
            "id": "48",
            "title": "肝疾病 案例分析-囊型肝包虫病合并胆瘘的诊疗",
            "description": "现病史\n（1）病史摘要\n病人女，35岁，年幼时居住在牧场，有羊、犬接触。\n自诉约半月前劳累后出现发热不适，自测体温最高39.5℃，伴随咽痒、咳嗽，痰难以咳出，前往社区医院给予 “抗感染、止咳、退热”等药物，上述症状可缓解，但仍间断出现，给予治疗一周后，病人出现上腹部轻度胀痛，呈间断性，可耐受，因目前治疗效果欠佳，故来我院就诊。病人病程中无腹泻、偶有恶心、无呕吐，食欲欠佳，大小便正常，近半月体重减轻1kg。既往体健，否认手术史、外伤史、输血史、药物过敏史。否认传染病史，否认家族遗传病史。\n（2）主诉\n间断发热半月，上腹胀痛不适1周。\n\n体格检查\n（1）肺部查体\n视诊：呼吸运动：正常\n触诊：语颤：正常        胸膜摩擦感：正常       皮下捻发感：无\n叩诊：正常清音           肺下界：正常\n          锁骨中线：右：6肋间            左：6肋间\n          腋中线：   右：8肋间            左：8肋间\n          肩胛线：   右：10肋间          左：10肋间\n          肺下界移动度：右：7cm       左： 7cm\n听诊：呼吸音：正常   啰音：无      语音传导：正常       胸膜摩擦音：无\n\n体格检查\n（2）腹部查体\n视诊：外形：平坦            胃型：无\n            肠型：无                腹壁静脉曲张：无\n            手术瘢痕：无\n听诊：肠鸣音：正常        气过水声：无\n触诊：全腹柔软                压痛：上腹部轻压痛      无反跳痛\n            肝：肋下未触及\n            胆囊：无压痛和反跳痛       Murphy征：阴性\n            脾：肋下未触及\n叩诊：腹部包块：无\n            肝浊音界：存在                   肝上界：右锁骨中线：五肋间\n            移动性浊音：阴性   \n            肾：双肾无叩击痛\n\n辅助检查\n（1）实验室检查\n      全血细胞计数：中性粒细胞计数5.7×109/L，淋巴细胞百分比7.5%，中性粒细胞百分比83.2%，淋巴细胞计数0.5×109/L。\n      大生化：丙氨酸氨基转移酶321 U/L，球蛋白32.1g/L，总胆红素42.9 μ mol/L，直接胆红素19.1 μ mol/L，间接胆红素23.8μmol/L，门冬氨酸转移酶210 U/L，碱性磷酸酶262 U/L， γ -谷氨酰转肽酶283 U/L。\n      血凝分析：凝血酶原比率1.2，国际标准化比值1.18，纤维蛋白原4.82g/L\n      红细胞沉降率：血沉48mm/L，抗溶血素“o”链球菌116.0 U/L，类风湿因子20.5 U/L\n粪尿常规未见异常。\n（2）多普勒超声检查\n      肝内异常不均质低回声（6.1cm×5.8cm），肝内外胆管扩张（左右肝管0.5cm、胆总管上段1.2cm） ；胆囊大，胆汁淤积。\n（3）CT检查\n      肝方叶囊性占位、并炎性改变；近肝门区胆内胆管扩张；胆总管扩张不除外泥沙样结石；脾脏偏大。\n\n辅助检查\n上腹部增强CT\n肝方叶囊性占位、并炎性改变，增强扫描其内未见明显强化，内部密度欠均匀。近肝门区胆内胆管扩张。胆总管扩张不除外泥沙样结石。脾脏偏大\ncyst\nLHD\nRHD\nCHD",
            "QA_pairs": [
                {
                    "question": "请判读上腹部CT片中的信息；如需进一步明确诊断，还可行哪些进一步检查？",
                    "answer": "本例从实验室检查、影像学检查结合病史及查体，不除外肝囊肿、肝脓肿及肝包虫可能。但仔细分析，如为肝脓肿或肝囊肿，一般不引起肝内外胆管扩张等胆道梗阻的征象；病史中提到病人既往牧区居住及羊犬接触史，肝囊性包虫病的可能性大，因此可进一步行卡松尼实验、补体结合实验等免疫学检查。"
                },
                {
                    "question": "肝内胆管及胆总管扩张的原因有哪些？结合此例具体病情分析。",
                    "answer": "肝内外胆管扩张的因素很多，如先天因素、胆管内结石、寄生虫、肿瘤等。结合本例影像学检查，不难发现该囊性占位和胆道扩张，存在一定联系，根据本章节的知识内容，肝包虫病的一个重要并发症就是包虫破入胆道，形成胆瘘。"
                },
                {
                    "question": "请为该病人制定合理的治疗方案。",
                    "answer": "本例病人属急诊病人，一旦诊断明确，需行急诊手术治疗，术中需行胆总管探查，可根据胆管侵犯情况，进一步制定行T管引流或胆肠内引流术，必要时行瘘口Roux-en-Y吻合术。围手术期辅助阿苯达唑药物治疗。"
                }
            ]
        }
    },
    {
        "id": 49,
        "Q1": "这位22岁的男性病人主诉左侧阴囊坠胀不适已有1年，我想了解一下可能的疾病。",
        "A1": "根据您提供的信息，这位病人的临床表现可能与精索静脉曲张相关。精索静脉曲张常见于年轻男性，其主要症状包括阴囊坠胀感、久站或运动后加重、平卧休息后缓解等。此外，精索静脉曲张也可能影响精液质量，导致少、弱精子症。",
        "Q2": "你能告诉我应该如何进一步检查以确定这种诊断吗？",
        "A2": "当然，对于精索静脉曲张的诊断通常需要进行物理检查和超声波扫描。在体格检查中，可以通过触摸来寻找“蚯蚓样”结构，并在Valsalva动作（即患者深呼吸并尽力咳嗽或屏气）时观察是否有明显改变。多普勒超声是目前最有效的无创性筛查工具，在Valsalva动作期间可观察到精索静脉直径的增大和血液逆流。",
        "Q3": "如果诊断为精索静脉曲张，那么治疗方案会是什么？",
        "A3": "精索静脉曲张的治疗主要取决于患者的症状严重程度和是否存在影响生育的情况。如果症状轻微并且没有影响生育，可以选择保守治疗，包括避免长时间站立、穿着提供支持的内裤等。对于有明显不适或影响生育能力的患者，通常推荐进行手术治疗，如高位结扎术或微创内镜手术。这些手术目标在于阻断异常扩大的静脉，以减少血液反流到睾丸。",
        "origin": {
            "id": "49",
            "title": "案例分析-精索静脉曲张",
            "description": "现病史\n（1）病史摘要\n病人男，22岁，因左侧阴囊坠胀不适1年入院。平素久站或运动后症状加重，平卧休息后好转。精\n液分析提示少、弱精子症。\n（2）主诉\n\n 左侧阴囊坠胀不适1年余。\n\n体格检查\n左侧阴囊外观尚正常，查体触诊时可于左侧睾丸上方精索处触及蚯蚓状物，摒气动作时症状明显。平卧时消失。\n左侧睾丸大小尚正常，但质地偏软。左侧附睾未触及异常。\n腹部查体未触及异常。腹软，无压痛及反跳痛。\n\n辅助检查\n（1）实验室检查\n至少2次精液常规检查显示，精液量3ml，精子密度3800万/ml,A级精子占比4.6%，B级20.5%，C级10.3%，D级64.6%。精液液化时间正常。\n（2）多普勒超声检查\nCDFI示左侧精索静脉内径0.36cm，Valsalva试验有反流现象，可见管状结构增宽。右侧精索静脉未见异常。\n\n辅助检查\n阴囊超声提示左侧\n精液常规示弱精子症",
            "QA_pairs": [
                {
                    "question": "该病人的精索静脉曲张属于几度曲张？",
                    "answer": "应该属于临床Ⅱ度曲张，即外观看不到曲张静脉，但触诊较明显，摒气动作（valsava）时更加明显。平卧后曲张静脉消失，考虑为原发性精索静脉曲张。"
                },
                {
                    "question": "精索静脉曲张的发病机制有哪些可能？",
                    "answer": "静脉瓣发育不全、静脉丛壁平滑肌或弹力纤维薄弱；左侧精索静脉比右侧走行，且左精索内静脉呈直角注入左肾静脉，压力较大；左肾静脉位于主动脉和肠系膜上动脉之间；左精索内静脉下段位于乙状结肠后面，易受压。"
                },
                {
                    "question": "该病人的手术指征有哪些？",
                    "answer": "静脉曲张的手术治疗指征包括阴囊坠痛感，保守治疗未见好转，且存在少、弱精子症。且病人睾丸质地变软，提示睾丸功能有受损的可能，建议手术治疗。"
                }
            ]
        }
    },
    {
        "id": 50,
        "Q1": "有一位49岁的男性病人，主要症状为腹痛、腹胀、发热半月，皮肤黄染1周。他有胆囊结石、胆管炎的既往史。我应该怎么进行问诊？",
        "A1": "首先，您可以询问患者的详细症状以及其出现和变化的时间顺序。例如，是突然还是渐进性出现？是否存在食物过敏或者药物过敏史？接着询问关于他的家族史、个人生活习惯（如饮食、运动等）、是否吸烟或喝酒等。这些信息都可能对诊断和治疗产生影响。",
        "Q2": "经过体格检查发现他体温39℃，心率100次/分，呼吸32次/分，BP：100/60mmHg，右侧中上腹部腹肌稍紧张，并且墨菲征阳性。我认为他可能是胆道感染，请问需要开具什么样的检查？",
        "A2": "根据您描述的情况和初步判断, 建议以下几种辅助检查:\n1.实验室检查：包括肝功能试验（ALT、TBil、DBil等）和血常规（WBC等）以评估是否存在胆道感染或炎症。\n2.影像学检查：多普勒超声检查可以观察到胆囊壁的变化和结石情况，而腹部X线可以看到右膈下的异常阴影，这可能与胆道梗阻有关。",
        "Q3": "经过辅助检查，发现他肝功能提示：ALT 50U/L，TBil 60μmol/L，Dbil 48μmol/L。血常规：WBC：23×109/L。多普勒超声显示胆囊壁增厚欠光滑、胆囊腔内可见多发小结石，肝内外胆管扩张。我认为他是急性化脓性梗阻性胆管炎合并右膈下脓肿，请问治疗方案应该如何制定？",
        "A3": "对于急性化脓性梗阻性胆管炎合并右膈下脓肿的治疗主要是手术治疗和支持治疗。具体方案如下：\n1. 行B超引导下右膈下穿刺引流术+进皮肝穿刺引流术或ERCP+鼻胆管引流术，对引流胆汁及脓液进行细菌培养及药敏试验，每日应用抗生素或生理盐水进行胆道或脓腔冲洗。\n2. 首先应用广谱抗生素，再根据药敏试验结果使用敏感抗生素。\n3. 予以解痉、护肝、止痛、加强营养对症支持治疗。\n4. 待膈下脓肿及胆管炎病情好转后，择期行胆囊切除+胆道探查术。",
        "origin": {
            "id": "50",
            "title": "急性化脓性腹膜炎 案例分析-膈下脓肿",
            "description": "现病史\n（1）病史摘要\n      病人，男，49岁，腹痛、腹胀、发热半月，皮肤黄染1周 ，既往胆囊结石、胆管炎病史十余年。\n（2）主诉\n      腹痛、腹胀、发热半月，皮肤黄染 1周。\n\n体格检查\n体温：39℃，心率100次/分，呼吸32次/分，BP：100/60mmHg，腹部膨隆，未见明显胃肠型及蠕动波，未见腹壁静脉曲张，右侧中上腹腹部腹肌稍紧张，有压痛，反跳痛，未扪及包块，腹部移动性浊音阴性，肠鸣音不亢进。墨菲征阳性。\n\n辅助检查\n（1）实验室检查\n      肝功能提示：ALT 50U/L，TBil 60μmol/L，Dbil 48μmol/L。\n      血常规：WBC：23×109/L\n（2）多普勒超声检查\n      胆囊壁增厚欠光滑、胆囊腔内可见多发小结石，肝内外胆管扩张，胆总管下端因肠胀气而显示不清。\n（3）腹部X线检查\n      右膈下可见占位阴影，内含液气平面。",
            "QA_pairs": [
                {
                    "question": "简述该病人的诊断及诊断依据。",
                    "answer": "诊断为：急性化脓性梗阻性胆管炎合并右膈下脓肿。\n      诊断依据：\n      1.病人具有Charcot三联征：发热、黄疸、右上腹部疼痛。\n      2.腹部B超提示：肝内外胆管扩张，胆囊壁增厚欠光滑、胆囊腔内可见多发小结石； 腹部平片提示：右侧膈下可见占位性病变，并有液气平面。考虑膈下脓肿可能。\n       3.血生化提示：胆红素升高以直接胆红素升高为主（DBil/Tbil>0.6），考虑梗阻性黄疸可能性大。血常规检测中白细胞总数明显升高。"
                },
                {
                    "question": "简述该病人的治疗方案。",
                    "answer": "膈下脓肿主要采用手术治疗。近年来，采用经皮穿刺置管引流术，亦取得了较好的治疗效果。同时要加强支持治疗，包括补液、输血、营养支持和抗生素的应用。本病例基础疾病为急性化脓性梗阻性胆管炎，本病的治疗原则首先应解除胆道梗阻，引流胆汁。本病例治疗方案如下：\n      （1）行B超引导下右膈下脓腔穿刺引流术+进皮肝穿刺引流术或ERCP+鼻胆管引流术，对引流胆汁及脓液进行细菌培养及药敏试验，每日应用抗生素或生理盐水进行胆道或脓腔冲洗；\n      （2）首先应用广谱抗生素，再根据药敏试验结果使用敏感抗生素；\n      （3）予以解痉、护肝、止痛、加强营养对症支持治疗；\n      （4）待膈下脓肿及胆管炎病情好转，择期行胆囊切除+胆道探查术。"
                }
            ]
        }
    },
    {
        "id": 51,
        "Q1": "AI助手，根据这个7岁的男孩的病史和体格检查，他出现了腹痛、高热、皮肤黄染等症状，并且在右上腹部可以触及到一个3cm×2cm大小的肿物。你认为应该开具哪些检查来帮助我确定诊断？",
        "A1": "根据目前的临床表现，推荐进行以下辅助检查：\n1. 血常规：可用于评估是否存在感染或其他全身性疾病。\n2. 肝功能测试：包括ALT, AST, 总胆红素、直接胆红素和间接胆红素等指标，可以评估肝脏功能状态以及是否存在梗阻性黄疸。\n3. 腹部CT scan：可以更准确地显示腹部器官结构，特别是对于肝脏和胆道系统的情况。",
        "Q2": "我们已经完成了所有这些检查。血常规结果显示WBC 15.91×109/L，NEU 89.7%，RBC 3.74×109/L，Hb 115g/L, PLT 286×109/L。肝功能测试结果显示ALT 70U/L、AST 56U/L，总胆红素176μmol/L、间接胆红素25μmol/L，直接胆红素151μmol/L。腹部CT scan显示胆总管呈巨大囊样扩张，胆囊体积增大，并且没有肝内胆管远端分支扩张。你认为这个患者的诊断是什么？",
        "A2": "根据病史、体格检查和辅助检查结果，这个患者的诊断可能为先天性胆管囊性扩张。主要依据包括：1）症状如腹痛、高热和皮肤黄染；2）右上腹可触及到的肿物；3）血常规显示可能存在感染；4）肝功能测试结果显示ALT, AST升高以及显著升高的直接和总胆红素，提示存在梗阻性黄疸；5）腹部CT scan表现出明显的胆道系统异常。",
        "Q3": "在治疗方面有何建议？",
        "A3": "对于先天性胆管囊性扩张的治疗原则通常包括以下几点：\n1. 纠正一般状态并对症处理，如抗感染治疗，必要时进行内镜下胆道引流（ENBD）。\n2. 待感染控制后，应择期行胆总管囊肿切除和胆肠Roux-en-Y吻合术。这是目前公认的有效治疗方法，可以改善梗阻、减少并发症、提高生活质量。\n3. 如果完全切除囊肿困难，可以仅将囊肿粘膜完整剥离切除。\n\n请注意，在手术前后都需要密切监测患者的一般情况和肝功能，并给予相应的对症支持治疗。",
        "origin": {
            "id": "51",
            "title": "胆道疾病 案例分析-胆管扩张",
            "description": "现病史\n（1） 病史摘要\n赵某，男，7岁，病儿于3天前无明显诱因出现腹部疼痛，伴寒战高热，最高体温38.7℃，于当地行“退热止痛”治疗后未见明显好转。病儿于1天前出现皮肤黄染，同时伴巩膜黄染，精神差，营养状况较差。病儿自发病以来，精神睡眠差，饮食差，大便成形，偶呈陶土样色，尿呈浓茶样色。\n（2） 主诉\n腹痛高热3天，伴皮肤黄染1天。\n\n体格检查\nT38.5℃，P92次/分，R22次/分，Bp110/78mmHg。\n     发育正常，营养中等，自主体位，查体合作，全身皮肤及巩膜黄染，上肢皮肤可见散在皮下出血点，全身浅表未及肿大淋巴结。两肺呼吸音粗，未闻及干湿啰音。心率92次/分，律齐，未闻及病理性杂音。腹部略膨隆，肝脏肿大，表面光滑，质地坚硬，边缘圆钝，于肝区肋弓下可触及一肿物，形状规则，大小约3cm×2cm，右上腹压痛，反跳痛（±），全腹叩诊鼓音，移动性浊音阴性，肠鸣可闻及。\n\n辅助检查\n实验室检查\n血常规： WBC 15.91×109/L，NEU 89.7%, RBC 3.74×109/L，Hb 115g/L，\n              PLT 286×109/L。\n肝功能：ALT 70U/L、AST 56U/L ；总胆红素：176μmol/L、间接胆红素25μmol/L；\n             直接胆红素：151μmol/L；碱性磷酸酶 984U/L; 谷氨酰转移酶 1065.5U/L。\n\n影像学表现\n腹部CT scan\n1. CT检查显示 胆总管呈巨大囊样扩张。\n2. 胆囊体积增大。\n3. 无肝内胆管远端分支扩张。\n腹部CT",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1） 病史分析：病人主因“腹痛高热3天，伴皮肤黄染1天”，病儿于3天前出现疼痛，伴寒战高热，最高体温38.7℃，于1天前出现皮肤黄染，同时伴巩膜黄染，考虑存在胆道炎症相关疾病，需要行进一步的辅助检查以明确诊断。\n（2） 体格检查分析：体格检查主要于肝区肋弓下可触及一肿物，形状规则，大小约3cm×2cm，右上腹压痛，反跳痛（±），全腹叩诊鼓音，移动性浊音阴性，肠鸣可闻及。\n（3） 辅助检查分析：本例病人实验室检查中主要是肝酶略升高，提示存在一定程度的肝功能损害，同时胆色素显著升高，尤其以直接胆红素升高更为显著，病儿存在梗阻性黄疸。腹部CT提示存在胆道囊样扩张，提示存在胆道畸形。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1） 诊断：先天性胆管囊性扩张。\n（2） 诊断依据：①病人主因“腹痛高热3天，伴皮肤黄染1天”就诊。②体格检查主要由右上腹肝区肋弓下可触及一肿物，形状规则，大小约3cm×2cm，伴轻微触痛，同时伴有皮肤黏膜的黄染。③实验室检查：肝酶升高提示肝功能异常，胆色素升高提示存在梗阻性黄疸。\n（3） 鉴别诊断：①新生儿肝炎：该病同样会出现黄疸，但一般伴有其他病毒感染相关的全身症状，包括发热，血象变化，同时病儿一般具有病毒性感染的暴露史，经药物治疗后，病情可显著缓解。②新生儿溶血病：此症早期与胆道闭锁相似，有黄疸、肝脾肿大等，但病儿有严重贫血表现，末梢血象大量核红细胞，随病儿长大，血象多自行恢复正常。③腹部囊性肿物：肝下的小儿腹部肿物也多为先天性，但全身症状较轻，若为脓肿，一般病程较长，存在其他疾病诱因。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "（1） 纠正病儿一般状态，对症抗炎治疗，必要时行ENBD治疗。\n（2） 待病儿感染控制后，应择期行胆总管囊肿切除和胆肠Roux-en-Y吻合。\n（3） 完全切除囊肿困难时，可仅将囊肿粘膜完整剥离切除。"
                }
            ]
        }
    },
    {
        "id": 52,
        "Q1": "这位病人68岁，男性，主诉右上腹痛伴发热40小时。他有胆囊结石和胆总管结石的既往史。我想知道这个情况下可能的初步诊断是什么？",
        "A1": "根据您提供的信息，初步考虑以下两种可能：\n1. 急性梗阻性化脓性胆管炎：由于病人存在右上腹部持续性胀痛、寒战、高热、体温升至39℃等典型临床表现，以及有胆囊结石和胆总管结石的既往史。\n2. 胆囊结石伴急性胆囊炎：因为他有右上腹部持续性胀痛、高发热等表现，并且有明确的胆囊结石既往史。",
        "Q2": "非常感谢你的建议。接下来我应该进行哪些检查以进一步明确诊断呢？",
        "A2": "建议您可以进行以下几项检查：\n1. 外科专科查体：重点检查神智状态，生命体征，评估有无休克；检查有无皮肤巩膜黄染；检查腹部情况，有无腹部压痛、肌紧张。\n2. 实验室检查：血常规、尿常规、肝肾功能、电解质、淀粉酶。白细胞升高程度常与感染的严重性成正比。胆道系统梗阻可引起胆红素的升高，肝功能损伤。尿常规白细胞及红细胞升高可提示尿路感染。急性胰腺炎可伴有淀粉酶的升高。\n3. 辅助检查：B超对肝脓肿、胆囊结石、胆囊炎及胆总管结石可提供较准确的诊断；也可探查阑尾粪石、脓肿等。泌尿系结石可见肾盂积水、输尿管扩张及结石影像。",
        "Q3": "这些信息很有帮助，如果这位患者被确诊为急性梗阻性化脓性胆管炎和急性胆囊炎，治疗原则应该是什么？",
        "A3": "如果确诊为急性梗阻性化脓性胆管炎和急性胆囊炎，以下是一些治疗原则：\n1. 抗休克治疗：建立通畅的静脉通路，补充有效循环血量；必要时应用升压药物。\n2. 抗生素抗感染治疗。\n3. 急诊手术：胆总管切开减压，取出结石解除梗阻，通畅引流胆道；胆囊切除。\n4. 全身支持治疗：止痛、解痉等。",
        "origin": {
            "id": "52",
            "title": "急腹症的诊断与鉴别诊断 案例分析-胆管炎",
            "description": "现病史\n（1）病史摘要\n      男性，68岁。主诉“右上腹痛伴发热40小时” 。约40小时前病人无明显诱因下出现右上腹部疼痛，呈持续性胀痛，不向身体其他部位放射；伴寒战、高热，体温最高升至39℃；伴有恶心呕吐1次，不伴呕血黑便、腹泻、便血等症状。既往：胆囊结石5年余；胆总管结石行ERCP术后3年余。\n\n\n体格检查\n病人神志萎靡，精神差，查体合作。皮肤巩膜黄染，腹部平软，无肌紧张，右上腹及中上腹压痛，无反跳痛，未及明显肿块，肝脾肋下未及，肝区叩击痛，肾区无叩击痛，Murphy征（+），肠鸣音3次/分，移动性浊音（-），直肠指诊未及明显占位及包块。\n T：39℃，P：120次/分 ，R：19次/分， BP：80/50mmHg\n\n辅助检查\n（1）CT：胆总管末端结石伴胆道系统重度扩张，胆囊结石，胆囊炎。\n\n辅助检查\n（2）实验室检查\n血常规：WBC: 14.31×109/L，N: 94.8%。\n肝功能：TB: 88.7 μmol/L，CB: 69.1μmol/L，Alb: 32g/L，ALT: 175U/L，AST: 108U/L。\n其他炎症标志物： CRP: >90mg/L，PCT：3.71ng/ml。",
            "QA_pairs": [
                {
                    "question": "结合已有资料，简述病人目前的诊断及诊断依据。",
                    "answer": "（1）急性梗阻性化脓性胆管炎\n右上腹疼痛伴寒战、高热、黄疸，低血压和神智改变。\nTB，CB升高。\nCT见胆总管结石，胆总管扩张。\n胆囊结石，胆总管结石病史。\n（2）胆囊结石伴急性胆囊炎\n右上腹胀痛伴高热。\n肝区叩击痛，Murphy征（+）。\nCT可见胆囊结石，胆囊增大伴胆囊壁增厚毛糙。"
                },
                {
                    "question": "在询问病史后，应进行哪些检查以进一步明确诊断？",
                    "answer": "（1）外科专科查体。重点检查神智状态，生命体征，评估有无休克；检查有无皮肤巩膜黄染；检查腹部情况，有无腹部压痛、肌紧张。胆囊炎早期可有右上腹压痛或叩痛，梗阻化脓时甚至可扪及肿大胆囊，可出现反跳痛和肌紧张。Murphy征阳性是急性胆囊炎的典型体征。\n     （2）实验室检查。血常规、尿常规、肝肾功能、电解质、淀粉酶。白细胞升高程度常与感染的严重性成正比。胆道系统梗阻可引起胆红素的升高，肝功能损伤。尿常规白细胞及红细胞升高可提示尿路感染。急性胰腺炎可伴有淀粉酶的升高。\n     （3）辅助检查。B超对肝脓肿、胆囊结石、胆囊炎及胆总管结石可提供较准确的诊断；也可探查阑尾粪石、脓肿等。泌尿系结石可见肾盂积水、输尿管扩张及结石影像。 CT对实质性脏器破裂，胆道梗阻扩张，急性胰腺炎，急性阑尾炎，消化道穿孔，肠梗阻等的诊断具有重要作用。"
                },
                {
                    "question": "简述治疗原则。",
                    "answer": "抗休克治疗，建立通畅的静脉通路，补充有效循环血量；必要时应用升压药物。\n      抗生素抗感染治疗。\n      急诊手术。胆总管切开减压，取出结石解除梗阻，通畅引流胆道；胆囊切除。\n      全身支持治疗：止痛、解痉等。"
                }
            ]
        }
    },
    {
        "id": 53,
        "Q1": "这位病人经历了车祸外伤，术后出现多脏器功能障碍。现在情况比较严重，请问他可能患有哪些疾病？",
        "A1": "根据您提供的信息，该病人可能存在的诊断包括腹腔感染、脓毒症、腹腔高压以及多脏器功能障碍。",
        "Q2": "关于这种情况引起的间隙式综合征，我想知道一下可能的原因。",
        "A2": "引起间隙式综合征的可能原因包括：1. 腹腔感染；2. 过度液体复苏，导致组织水肿和压力增加；3. 术后引起的腹壁顺应性降低等。",
        "Q3": "那么对于这种情况，我们应该采取什么样的治疗措施呢？",
        "A3": "对于这种情况，建议可以采取以下治疗措施：\n1. 加用多根腹腔引流管，并加强灌洗；\n2. 考虑开放腹腔并配合负压吸引，以减少腹内压力；\n3. 控制感染源，并配合抗感染治疗；\n4. 调节液体复苏，避免过度补液导致的水肿和压力增加。",
        "origin": {
            "id": "53",
            "title": "急性化脓性腹膜炎 案例分析-腹腔间隔室综合征",
            "description": "现病史\n（1）病史摘要\n       病人2017年8月15日夜间驾驶摩托车被出租车横向撞伤，当时诉腹部胀痛、左膝疼痛，急症入六安市人民医院，给予保守治疗腹痛未见明显好转，且腹痛加重。2017年8月17日转至安医大二附院，检查提示腹腔积液明显，急诊剖腹探查。术中见腹盆腔大量肠液样液体，约2000ml，全小肠肠壁炎症水肿，距屈氏韧带约45cm处小肠系膜撕裂，致约40cm小肠发黑，并可见2处破裂口。行小肠部分切除肠吻合+小肠结肠浆肌层修补术。术后病人持续高热，最高40摄氏度，低血压、乳酸持续性升高，最高7.66mmol/L，转至ICU给予呼吸机辅助呼吸、血管活性药物等治疗，病人未见明显好转。于2017年8月21日夜间8时转入我院，入院时病人神志淡漠，呼吸机辅助呼吸，心率增快，约130次/分；血压130/80mmHg左右；体温38.3 ℃ ，给予拔除腔静脉导管；抽取血培养，亚安培南+伏立康唑抗感染；给予抑酸、抑酶，静脉营养支持；监测膀胱压；病人全身组织水肿明显，限制液体输入，给予蛋白后利尿（24小时共出尿液约7000ml）。\n（2）主诉\n      车祸外伤术后多脏器功能障碍3天。\n\n体格检查\n（1）一般情况\n      神志模糊，精神欠佳，慢性病容，表情痛苦，发育正常，营养中等，匀称，抬入病房，被动体位，查体合作，语言正常，声音低微，对答切题。\n（2）专科情况\n      腹部膨隆，腹式呼吸存在，无腹壁静脉曲张，未见肠型及蠕动波，无压痛及反跳痛，未触及包块。腹部正中可见一手术伤口，少量脓性液体，腹部可见右侧两根腹腔引流管。肝脾肋下未触及，未触及胆囊，Murphy征阳性。腹部鼓音区未及，无移动性浊音。肝上界位于右锁骨中线第5肋间，下界位于右季肋下缘，肝区无叩痛，脾浊音区正常，胆囊区无叩痛。肠鸣音弱，1次/分，未闻及血管杂音及摩擦音。\n\n辅助检查\n（1）实验室检查\n      白细胞计数9.5x109/L，红细胞计数3.28x1012/L，血红蛋白98g/L，血小板计数498x109/L，C反应蛋白74.9mg/L。\n（2）X线检查\n      床边胸片提示两肺炎症，左侧胸腔少量积液。\n（3）CT检查\n\t  提示腹腔广泛渗出。\n\n\n病情变化\n2017年8月22日19时体温升高，最高39℃，20时血压下降，最低77/34mmHg；心率升高，最高140次/分。给予加快输液速度，补充晶体液；同时给予白蛋白、红悬、血浆等补充胶体液；给予冷沉淀改善凝血功能；22时病人血压恢复至120/80mmHg左右，心率恢复至80次/分。\n\n辅助检查\nX线检查及CT检查",
            "QA_pairs": [
                {
                    "question": "该病人可下哪些诊断？",
                    "answer": "腹腔感染、脓毒症、腹腔高压、多脏器功能障碍、车祸外伤术后。"
                },
                {
                    "question": "引起腹腔间隙式综合征的病因包括什么？",
                    "answer": "腹腔感染，过度液体复苏，术后引起的腹壁顺应性降低等。"
                },
                {
                    "question": "应当给予哪些治疗措施？",
                    "answer": "加用多根腹腔引流管，加强灌洗；腹腔开放配合负压吸引；控制感染源配合以抗感染治疗；调节液体复苏。"
                }
            ]
        }
    },
    {
        "id": 54,
        "Q1": "这位病人有16年高血压病史，突发胸背部撕裂样疼痛4小时。体格检查显示左下肢皮温凉，腘动脉及足背动脉触不清。我怀疑是主动脉夹层，请问有哪些鉴别诊断需要考虑？",
        "A1": "是的，医生，根据您给出的信息，主动脉夹层确实是一个可能性很大的诊断。但在做出最终决定之前，我们还应该考虑一些其他可能导致类似临床表现的情况进行鉴别诊断。例如心肌梗死、肺栓塞和胰腺炎等都可能引起剧烈胸痛或者背部疼痛。此外，也需要排除主动脉解剖和主动脉瘤等其他主动脉相关的问题。",
        "Q2": "好的,我会进一步开具必要的检查以确定诊断. 在这种情况下, 我应该安排哪些辅助检查呢?",
        "A2": "针对这种情况，建议您可以开具以下几项辅助检查：\n1. 实验室检查，包括血常规、肝功能和肾功能等基本检查。\n2. 心电图（ECG），以排除心肌梗死。\n3. 胸部CTA或MRI，这可以帮助确定是否存在主动脉夹层或其他主动脉疾病。\n4. 多普勒超声心动图，可以评估心脏结构和功能，有助于排除心源性问题。",
        "Q3": "确诊为主动脉夹层（Stanford B型）后,我应该如何进行急诊处理？",
        "A3": "对于确诊的主动脉夹层（Stanford B型），您需要首先保持病人镇静，并尽快控制其血压和心率。对于剧烈的胸背部疼痛，应给予止痛治疗。此外，由于这位患者出现了一侧下肢血压测不到、皮温低、下肢动脉触不到的情况，说明夹层可能已经累及了下肢动脉导致急性下肢缺血。在这种情况下，他有急诊手术指征，所以应当尽快完成术前准备并安排急诊手术。",
        "origin": {
            "id": "54",
            "title": "胸主动脉疾病 案例分析-急性Stanford B 型主动脉夹层",
            "description": "现病史\n（1）病史摘要\n病人，男，52岁， 16年高血压病史， 降压治疗不规律， 最高血压200/120mmHg， 服用降压药可降至150/90mmHg 。4小时前突发胸背部撕裂样疼痛。\n（2）主诉\n突发剧烈胸背部撕裂样疼痛4小时。\n\n体格检查\n查体：T 36.8℃，P 94次/分，R 20次/分，Bp 160/95mmHg。\n神清，急性面容，右上肢血压160/95mmHg，左上肢血压165/90mmHg，右下肢血压140/90mmHg，左下肢血压测不出；双下肺呼吸音略低，主动脉瓣听诊区未闻及明显杂音； 腹平软、无压痛，左下肢皮温凉，腘动脉及足背动脉触不清。\n\n辅助检查\n（1）实验室检查\n    血常规 WBC 17.02×109/L，N 70%，RBC 3.15×109/L，Hb 78g/L，肝功能、肾功能均正常。\n（2）多普勒超声检查\n     心脏超声评估未见明显心内病变及升主动脉病变。\n（3）CT检查\n    主动脉CTA提示：降主动脉呈“双腔改变”，可见明显内膜片，破口位于左锁骨下动脉远端约1cm。腹腔干，肠系膜上动脉，双肾动脉均为真腔供血。\n\n辅助检查\n全主动脉CTA表现",
            "QA_pairs": [
                {
                    "question": "病人初步诊断是什么？",
                    "answer": " 病史分析：有典型胸背部撕裂样疼痛的症状，CTA可见主动脉“双腔样结构，明显内膜片”，支持夹层诊断。破口在左锁骨下动脉远端，彩超及CT均证实夹层累及降主动脉。\n      初步诊断：主动脉夹层（Stanford B型）。"
                },
                {
                    "question": "急诊处理包括哪些？",
                    "answer": "急性期主动脉夹层的处理原则为：镇静、止痛、控制血压心率，为进一步手术治疗创造条件；该病人出现一侧下肢血压测不到，皮温低，下肢动脉触不到，说明夹层累及了下肢动脉，导致急性下肢缺血，有急诊手术指征，应尽快完善术前准备，急诊手术。"
                },
                {
                    "question": "进一步治疗包括什么？",
                    "answer": "涉及手术时机问题。Stanford B型夹层，在控制血压，心率稳定的前提下，可限期腔内修复（发病7天后）；伴主动脉破裂，脏器或肢体缺血，药物无法控制血压及疼痛，需急诊腔内或开放手术。本例进一步处理为急诊腔内修复术，如果术后造影左下肢仍然缺血，需行股-股人工血管搭桥术。"
                }
            ]
        }
    },
    {
        "id": 55,
        "Q1": "AI助手，我在问诊一个75岁的男性病人，他自述体检发现甲状腺占位2周，并且饮水时会呛咳。他有20年糖尿病史和10年高血压史，同时也有50余年的吸烟和饮酒史。我们已经为他做了多普勒超声检查，结果显示左侧甲状腺有囊实性病变，大小约4cm×3cm。关于这个情况，你有什么建议？",
        "A1": "首先，在初步诊断上，这可能是甲状腺肿瘤或者囊肿。然而根据他的吸烟和饮酒史以及年龄因素来看，我们不能排除恶性肿瘤的可能性。\n\n其次，在进行进一步的确诊前, 我们需要对他进行更详细的检查。例如：血常规、肝肾功能、凝血、血型、输血8项、胸片以及心电图等基本术前检查；由于他存在呛咳现象, 建议做电子喉镜检查以明确声带功能；同时考虑到他长期患有高血压和糖尿病，需要密切监测他的血压和血糖情况。\n\n最后，如果确诊为甲状腺肿瘤或囊肿，并且需要进行手术治疗，那么在术前教育方面，要告知他术前禁食水的要求以及可能的并发症。同时也需要做好健康指导，如戒烟、控制饮酒等。",
        "Q2": "关于他的高血压和糖尿病，我应该怎样做出合适的用药建议？",
        "A2": "对于他的高血压来说，目前已经使用氯沙坦钾和酒石酸美托洛尔治疗，并且平时血压控制在140/80mmHg左右。这说明目前对高血压的控制是比较理想的，可以维持当前的药物治疗方案。\n\n而对于他长期存在的2型糖尿病问题，在手术前我们需要保证空腹血糖不高于8.3mmol/L。所以除了维持胰岛素规律治疗外，还需定期检查并调整胰岛素剂量。急诊伴酮症酸中毒者，应静滴胰岛素以消除酮体、纠正酸中毒后再行手术。",
        "Q3": "那么在他接受手术治疗后，我应该如何制定一个有效的随访方案？",
        "A3": "对于这位患者来说，首先需要密切观察术后恢复情况，包括甲状腺功能、声音嘶哑等情况。其次，由于他有长期吸烟和饮酒史以及高血压和糖尿病的存在，所以要定期进行血压和血糖检测，并对药物治疗效果进行评估。最后，在健康指导方面，要强调戒烟和控制饮酒的重要性，并给出相应的生活方式改变建议。",
        "origin": {
            "id": "55",
            "title": "案例分析-全身麻醉术前评估和准备",
            "description": "现病史\n关××，男，75岁，因体检发现甲状腺占位2周，自述饮水呛咳，无明显声音嘶哑等伴随症状；今为行\n  手术治疗收入外科\n\n既往史、个人史\n（1）既往史\n       病人既往糖尿病20年，予胰岛素规律治疗，血糖控制可；高血压10年，口服氯沙坦钾和酒石酸美托洛尔，平时血压控制在140/80mmHg左右；否认冠心病、脑梗死、肾功能不全等慢性病史；否认乙型肝炎、结核等传染病史\n（2）个人史\n       吸烟史50余年，6根/天，饮酒史50余年，3两/天\n\n辅助检查\n多普勒超声检查\n   甲状腺超声可见左侧甲状腺有囊实性病变，大小约4cm×3cm",
            "QA_pairs": [
                {
                    "question": "分析本例病人术前评估和检查应重点注意哪些方面？",
                    "answer": "（1）病人老年男性，术前应完善血常规、肝肾功、凝血、血型、输血8项，胸片、心电图一般术前检查\n（2）甲状腺占位，考虑病人术前有饮水呛咳症状，手术部位为甲状腺，有神经损伤的可能，术前完善电子喉镜检查以明确声带功能\n（3）既往糖尿病史，监测血糖谱，术前血糖控制平稳\n（4）高血压多年，术前平稳控制血压\n（5）同时，老年病人要特别注意是否有牙齿松动，困难气道的可能，充分术前评估气道，预测可能出现呼吸系统的并发症，术前戒烟至少2周以上"
                },
                {
                    "question": "简述本例病人术前糖尿病的病情控制要求。",
                    "answer": "（1）合并糖尿病的病人，择期手术前应控制空腹血糖不高于8.3mmol/L，尿糖低于（++），尿酮体阴性\n（2）急诊伴酮症酸中毒者，应静滴胰岛素以消除酮体、纠正酸中毒后再行手术\n（3）如需立即手术者，虽然可在手术过程中补充胰岛素、输液并纠正酸中毒，但麻醉的风险性明显增加"
                },
                {
                    "question": "简述本例病人术前禁食水的要求。",
                    "answer": "（1）择期手术的病人，无论选择何种麻醉方法，术前都应禁食易消化固体食物或非人类乳至少6小时；而禁食油炸食物、富含脂肪或肉类食物至少8小时；术前2小时可饮少量清水，包括饮用水、果汁（无果肉）、苏打饮料、清茶、纯咖啡，但不包括酒精饮料\n（2）本例糖尿病病人胃排空时间可能延长，所以即使严格禁食水仍存在返流误吸的风险，需充分向病人交待\n（3）同时糖尿病病人术前禁食水时间也不能过长，否则有发生低血糖的危险，所以要加强监测，必要时可给予静脉输注葡萄糖和胰岛素"
                }
            ]
        }
    },
    {
        "id": 56,
        "Q1": "这位患者主诉肢端肥大十余年，视力下降半年。在没有明显诱因的情况下出现了手足粗大、面容宽大、下颌突出等症状，并且伴有睡觉打鼾，多汗，多饮多尿等表现。最近半年来开始出现双眼视力下降。我怀疑这可能是垂体腺瘤引起的，请问应该如何进行初步诊断？",
        "A1": "根据您描述的症状，确实有可能是由于垂体腺瘤导致的肢端肥大和其他相关症状。对于初步诊断，您可以首先询问患者是否有头晕、头痛或月经不调等其他可能与垂体功能异常相关的表现；然后进行一些基础检查，例如测量血压、体重等指标；接着可以做一些内分泌学检查，如生长激素GH和胰岛素样生长因子Ⅰ水平测试；最后建议进行头部MRI扫描以确认是否存在垂体腺瘤。",
        "Q2": "我们已经完成了上述所有检查，并且发现患者的生长激素GH水平为7.01ng/ml，胰岛素样生长因子Ⅰ水平为507.0ng/ml，头部MRI显示鞍区有团块状等T1等T2信号影。这些结果似乎证实了我的初步诊断。那么接下来我应该如何进行鉴别诊断？",
        "A2": "鉴别诊断主要是排除其他可能导致类似症状的疾病。在这个案例中，需要将垂体腺瘤与鞍区其他可能的占位性病变进行鉴别，例如颅咽管瘤和Rathke氏囊肿。颅咽管瘤多发生于儿童，并且肿瘤以囊性或部分囊性多见，多有钙化；而Rathke氏囊肿则为胚胎性良性囊性病变，位于鞍内，在MRI上无增强。根据您提供的信息，这些都不符合患者当前的情况。",
        "Q3": "接下来我们应该如何治疗并评估治愈标准呢？",
        "A3": "对于生长激素型垂体腺瘤，首选的治疗方法是手术切除。如果术后内分泌控制不达标，药物治疗（生长抑素）和放疗可以作为二线治疗。至于治愈标准，通常看随机生长激素水平是否小于1μg/L，以及胰岛素样生长因子Ⅰ水平是否降至与性别、年龄相匹配的正常范围内。",
        "origin": {
            "id": "56",
            "title": "案例分析-垂体腺瘤",
            "description": "现病史\n（1）病史摘要\n      女性，52岁。病人十余年前无明显诱因开始出现手足粗大，伴有面容宽大，下颌突出，鼻肥大，唇增厚，睡觉打鼾，多汗，多饮多尿等表现，无停经泌乳、向心性肥胖、甲亢等不适症状，未予重视及治疗。病人半年前开始出现双眼视力下降。\n（2）主诉\n      肢端肥大十余年，视力下降半年。\n\n现病史\n（1）病史摘要\n      女性，52岁。病人十余年前无明显诱因开始出现手足粗大，伴有面容宽大，下颌突出，鼻肥大，唇增厚，睡觉打鼾，多汗，多饮多尿等表现，无停经泌乳、向心性肥胖、甲亢等不适症状，未予重视及治疗。病人半年前开始出现双眼视力下降。\n（2）主诉\n      肢端肥大十余年，视力下降半年。\n\n体格检查\n体温：36.3℃，血压：148/96mmHg，体重：75kg。\n      神志清楚，对答切题，面容宽大，下颌突出，鼻肥大，唇厚，手足粗大肥厚，双瞳等大等圆，直径2.5mm，对光反射灵敏，左眼视力0.6，右眼1.0，左眼颞下部分缺损，颈软，无抵抗，心肺检查未见异常。四肢肌力、肌张力正常。生理反射存在，病理反射未引出。\n\n辅助检查\n（1）实验室检查\n     内分泌学检查：生长激素GH：7.01ng/ml（0~3）；胰岛素样生长因子Ⅰ ：507.0ng/ml（127~424），其他垂体激素水平正常。生化：空腹血糖8.2mmol/L，餐后2小时血糖17mmol/L，肝肾基本功能正常。\n（2）超声心动图检查\n      主动脉瓣退行性改变；主动脉瓣轻度关闭不全；三尖瓣少量反流；左室舒张功能减低。\n（3）头部MRI检查\n      蝶鞍扩大，鞍底下陷，鞍区内可见团块状等T1等T2信号影，边界清，大小约19mm×27mm×26mm，增强扫描呈明显强化，视交叉受压上抬。\n\n辅助检查\n头颅增强MR矢状位和冠状位",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "病人有肢端肥大症，并伴随有睡眠呼吸暂停、高血压、糖尿病、心肌肥厚等表现，内分泌学检查生长激素GH：7.01ng/ml（0~3），明显升高；胰岛素样生长因子Ⅰ：507.0ng/ml（127~424），升高；头MRI检查提示鞍区占位，病变强化明显。\n      结合内分泌化验，考虑病人临床表现和体征与生长激素异常升高有关；结合头部影像学表现，考虑生长激素异常与鞍区肿瘤有关。"
                },
                {
                    "question": "简述本例病人的诊断及鉴别诊断。",
                    "answer": "（1）诊断：垂体腺瘤（生长激素型）   \n   （2）鉴别诊断 需与鞍区其他占位性病变相鉴别：①颅咽管瘤：约半数发生在儿童，肿瘤以囊性或部分囊性多见，多有钙化，垂体瘤钙化罕见，易于鉴别。②Rathke氏囊肿：为胚胎性良性囊性病变，位于鞍内，MRI上无增强。"
                },
                {
                    "question": "简述本例病人的治疗原则和治愈标准。",
                    "answer": "（1）治疗原则：手术切除是生长激素型垂体腺瘤的首选治疗。药物治疗（生长抑素）和放疗常作为术后内分泌控制不达标的二线治疗。\n    （2）生长激素腺瘤的治愈标准：随机生长激素水平<1μg/L，IGF-1水平降至与性别、年龄相匹配正常范围。"
                }
            ]
        }
    },
    {
        "id": 57,
        "Q1": "这位病人的主诉是发作性低血糖10余年，加重2.5年。请问我应该怎么进行初步诊断？",
        "A1": "根据病人的主诉和现病史，可以初步考虑为低血糖症。但需要进一步做一些辅助检查以确定具体原因，如空腹静脉血糖、餐后2小时血糖测定、OGTT（口服葡萄糖耐量试验）、72小时饥饿试验等。",
        "Q2": "我已经完成了这些辅助检查，而且还做了胰腺增强CT+灌注。结果显示胰头部动脉期高强化结节，门脉期及延迟期呈等强化。这个结果可能意味着什么？",
        "A2": "结果显示胰头部有一个高度增强的结节，并在门静脉期及延迟期呈等强化，这可能表明存在一个神经内分泌肿瘤，也就是胰岛素oma。此类肿瘤会过量分泌胰岛素导致低血糖发作。所以你的患者很可能是由于胰岛素oma导致的低血糖。",
        "Q3": "这位患者应该如何治疗？",
        "A3": "胰岛素oma一旦诊断确定，建议尽早进行手术切除。在手术前，需要注意避免低血糖发作，可以嘱咐患者按时加餐或静脉输注葡萄糖，并逐步调整加餐时间至合适的时间；同时，术中需密切监测血糖，以防肿瘤残留。具体的手术方式可以选择微创/开放胰头肿瘤摘除术。",
        "origin": {
            "id": "57",
            "title": "胰腺疾病 案例分析-胰岛素瘤",
            "description": "现病史\n（1）病史摘要\n马XX，女，33岁，病人10余年前无明显诱因出现低血糖发作，多发生于餐前，表现为乏力、复视及大汗，进食后30～40分钟可缓解，每年发作约2～3次；2.5年前症状加重，表现为发作频率增加，发作时症状加重，出现神志不清，对答不切题，事后不能忆起，家属协助进食后30～40分钟可缓解，每月发作约2～3次。无糖尿病史，无外源性胰岛素、磺脲类药物等特殊药物使用史。\n（2）主诉\n发作性低血糖10余年，加重2.5年。\n\n体格检查\nT:36.5℃  P:70次/分  R:18次/分  BP:112/76mmHg。\n发育正常，营养良好，神志清楚，安静面容，自主体位。全身皮肤黏膜无黄染及出血点。无满月脸和多血质面貌，无皮肤紫纹。颈部、腋下及腹股沟无黑棘皮。锁骨上脂肪垫（-），水牛背（+）。双肺呼吸音清，未闻及干湿啰音及胸膜摩擦音，心率70次/分，心律齐，各瓣膜听诊区未闻及病理性杂音。周围血管征（-）。全腹软，未及包块，无明显压痛、反跳痛，肝脾肋下、剑下未及。肠鸣音正常，约3次/分，全腹未闻及血管杂音。\n\n辅助检查\n（1）实验室检查\n空腹静脉血糖及餐后2小时血糖分别为2.63mmol/L和4.45mmol/L；外院3h OGTT示糖耐量下降；72小时饥饿试验结果：血糖1.9mmol/L，胰岛素22.06mU/L，胰岛素释放指数为0.645。\n（2）腹部增强CT\n脾脏增大，肝、胰腺、双肾未见明确实质性病灶。\n（3）MRI\n中上腹部和垂体MRI平扫未见明显异常。\n（4）胰腺增强CT+灌注\n胰头部见一类圆形结节，动脉期强化高于周围胰腺实质，门脉期及延迟期呈等强化，结节边界清楚，大小约0.8cm×0.6cm，紧邻肠系膜上静脉。印象：胰头部动脉期高强化结节，胰腺神经内分泌肿瘤可能性大。\n\n辅助检查\n胰腺增强CT+灌注\n胰头部动脉期高强化结节，门脉期及延迟期呈等强化",
            "QA_pairs": [
                {
                    "question": "试述本例病人的诊断及诊断依据。",
                    "answer": "诊断：低血糖症，胰头部胰岛素瘤\n诊断依据：①发作性低血糖症状10余年，加重2.5年。②Whipple三联征表现，病程初期表现为乏力、复视及大汗，随病情进展，逐渐出现神志不清，对答不切题，事后不能忆起；进食后30～40分钟可缓解；病程中记忆力明显下降，体重明显增加。③定性诊断：外院3小时 OGTT示糖耐量下降，饥饿试验结果示血糖1.9mmol/L，胰岛素22.06mU/L，胰岛素释放指数为0.645。④定位诊断：胰腺增强CT+灌注示胰头部动脉期高强化结节，大小约0.8cm×0.6cm，紧邻肠系膜上静脉，胰腺神经内分泌肿瘤可能性大。"
                },
                {
                    "question": "本例病人需与哪些疾病鉴别？",
                    "answer": "该病人诊断基本明确，主要鉴别导致低血糖症的病因，根据低血糖时胰岛素水平的高低分为高胰岛素性和非胰岛素增高性。\n（1）高胰岛素性：包括内源性胰岛素及外源性胰岛素增多。①胰岛素瘤：多出现空腹低血糖，常有典型的Whipple三联征（低血糖症状及体征、血糖＜2.8mmol/L、进食后缓解），严重时有意识障碍、抽搐等，血糖降低的同时伴胰岛素、C肽水平升高，胰岛素原升高，影像学检查可见胰腺占位。②成人胰岛细胞增生症：多见于消化道旁路手术后，低血糖发作症状重，影像学无胰岛素瘤占位病变。③胰岛素自身免疫综合征（IAS）：与长期使用含巯基药物、胰岛素制剂相关，机体产生胰岛素抗体、胰岛素受体抗体。④反应性低血糖：多见于2型糖尿病早期、胃肠手术后，OGTT可见胰岛素释放高峰延迟，多在餐后3-4h出现血糖降低。\n（2）非胰岛素增高：①升糖激素分泌不足的内分泌疾病，如肾上腺皮质功能低减、甲减、成人GHD等。②恶性肿瘤：可通过恶性消耗导致血糖降低，亦可分泌IGF-2等胰岛素类似物引起低血糖症。③肝、肾疾病：肝脏疾病可影响糖原合成，肾脏疾病可影响胰岛素代谢，从而引起低血糖。④先天性糖代谢异常：如糖原累积症、半乳糖不耐症等，常年幼起病。"
                },
                {
                    "question": "简述本例病人治疗原则。",
                    "answer": "胰岛素瘤诊断确定后应尽早手术。避免低血糖发作，嘱病人按时加餐或静脉输注葡萄糖，逐步调整加餐时间至合适的时间；手术当日晨不加餐，以免麻醉误吸和影响术中血糖监测；手术方式选择微创/开放胰头肿瘤摘除术；术中需密切监测血糖，以防肿瘤残留。"
                }
            ]
        }
    },
    {
        "id": 58,
        "Q1": "该病人的初步诊断是什么？并写出诊断依据。",
        "A1": "病人为老年男性，出现无痛性全程肉眼血尿1个月，既往有长期吸烟史。泌尿系统查体未见明显阳性体征。影像学检查提示膀胱三角区可见实性高回声肿块，大小4.3cm×3.5cm，外形不规则，内回声不均。尿脱落细胞检查阳性，膀胱镜下见膀胱左后壁见一肿块，大小约4.5cm×3.5cm，并且周围散在新生物，呈地毯样分布。取活检病理为：高级别浸润性尿路上皮癌。结合病史及相关检查结果，诊断为高级别浸润性膀胱癌。",
        "Q2": "该病人的最佳治疗方案是什么？并简述理由。",
        "A2": "该患者因为被确诊为高级别浸润性尿路上皮癌，并且根据他的CT和超声结果显示了一个较大的膀胱肿块，因此根治性膀胱切除术同时行盆腔淋巴结清扫术是其较好的治疗方式。由于病人一般情况较好，预期生存期可，且病人愿意接受腹壁造口并终身佩戴集尿袋。因此采用回肠通道术，是一种经典的简单、安全、有效的不可控尿流改道的术式，并发症相对较少。",
        "Q3": "膀胱癌的常见临床表现有哪些？",
        "A3": "膀胱癌最常见和最早出现的症状是血尿，常表现为间歇性无痛全程血尿。临床上，约1/3的血尿患者最终诊断为膀胱癌。其他可能出现的症状包括尿频、尿急、尿痛等膀胱刺激性症候群。这些多为晚期表现。",
        "origin": {
            "id": "58",
            "title": "泌尿、男生殖系统肿瘤 案例分析-膀胱癌",
            "description": "现病史\n（1）病史摘要\n王××，男，65岁。病人1个月前无明显诱因下出现无痛性肉眼血尿，血尿为全程性，饮水后可减轻，偶可伴有颗粒状血凝块排出，无尿频、尿急、尿痛，无高热、寒战等。病人入院时一般情况良好，无明显自觉症状。发病以来一般状况良好，大便无异常，体重未见明显变化。有吸烟史800年支，无酗酒史，无化工产品长期接触史。\n（2）主诉\n无痛性肉眼血尿1月余。\n\n体格检查\n（1）腹部查体\n      腹部平坦，未见肠型及胃肠蠕动波。肠鸣音正常。腹肌无紧张，腹部无压痛，未触及明显肿块，双肾肋下未及，双肾区无叩击痛，双侧输尿管行程无叩击痛，未及明显肿块，耻骨上膀胱区无充盈，叩诊鼓音。直肠指诊未见明显异常。\n\n辅助检查\n（1）实验室检查\n1.尿常规检查：WBC 1～2个/HP，RBC满视野/HP。\n2.尿脱落细胞检查：可见肿瘤细胞。\n（2）多普勒超声检查\n双肾输尿管未见明显异常，膀胱三角区可大小4.3cm×3.5cm实性高回声肿块，外形不规则，内回声不均。\n（4）CT检查\n膀胱左后侧壁不见一4.5cm×3.5cm肿块突入膀胱腔内，增强后可见明显强化，未见盆腔淋巴结肿大。\n（3）KUB+IVU检查\n      双侧输尿管肾盂未见明显异常，膀胱壁毛糙，左侧壁可见一直径大小约4cm充盈缺损。\n（5）膀胱镜检查\n       膀胱左后壁见一肿块，大小约4.5cm×3.5cm，周围散在新生物，呈地毯样分布，范围约5cm×5cm。取活检病理为：高级别浸润性尿路上皮癌。\n\n辅助检查\n多普勒超声检查\n膀胱：充盈佳，壁光滑，膀胱三角区可大小4.3cm×3.5cm实性高回声肿块，外形不规则，内回声不均，CDFI：其内未见明显血流信号。\n\n辅助检查\nKUB+IVU检查\n双侧输尿管肾盂未见明显异常，膀胱壁毛糙，左侧壁可见一直径大小约4cm充盈缺损。\n\n辅助检查\nCT检查\n膀胱左后侧壁不见一4.5cm×3.5cm肿块突入膀胱腔内，增强后可见明显强化，未见盆腔淋巴结肿大。\nCT增强\nCT平扫",
            "QA_pairs": [
                {
                    "question": "该病人的初步诊断是什么？并写出诊断依据。",
                    "answer": "病人为老年男性，出现无痛性全程肉眼血尿2个月，既往有长期吸烟史。泌尿系统查体未见明显阳性体征。影像学检查提示膀胱右侧壁增厚及发现肿块，尿脱落细胞检查阳性，膀胱镜下见膀胱右侧壁及后壁在大片状隆起，有散在多发菜花样新生物，最大约2cm×3cm，其余呈地毯样分布，周围可见平坦病变，取活检病理为高级别浸润性尿路上皮癌。结合病史及相关检查结果，诊断为高级别浸润性膀胱癌。"
                },
                {
                    "question": "该病人的最佳治疗方案是什么？并简述理由。",
                    "answer": "该病人膀胱镜下活检病理结果为高级别浸润性尿路上皮癌，且病变范围广且壁厚，存在肌层浸润可能性极大。因此行根治性膀胱切除术同时行盆腔淋巴结清扫术是其较好的治疗方式。\n由于病人一般情况较好，预期生存期可，且病人愿意接受腹壁造口并终身佩戴集尿袋。因此采用回肠通道术，是一种经典的简单、安全、有效的不可控尿流改道的术式，并发症相对较少，是首选的尿流改道方式之一。\n因此该病人在完善术前检查，排除手术禁忌症后，接受了根治性膀胱切除+回肠膀胱术。术中完整游离并切除膀胱、前列腺及精囊，清扫盆腔淋巴结，并取末端回肠做回肠膀胱术，手术顺利。剖开标本见肿瘤浸润右侧及后侧膀胱肌层，未突破浆膜层。术后病理示：高级别浸润性尿路上皮癌，深肌层侵犯，淋巴结未见转移（左侧0/8，右侧0/9）。"
                },
                {
                    "question": "膀胱癌的常见临床表现有哪些？",
                    "answer": "膀胱癌最常见和最早出现的症状是血尿，常表现为间歇性无痛全程血尿。临床上，约1/3的血尿病人最终诊断为膀胱癌。尿频、尿急、尿痛等膀胱刺激症状多为膀胱癌的晚期表现。该病人为老年男性，出现无痛性全程肉眼血尿，应首先注意排除泌尿系肿瘤的可能。"
                },
                {
                    "question": "膀胱癌的常用诊断方法有哪些？",
                    "answer": "诊断膀胱癌的主要方法有以下几种：1）尿常规、尿脱落细胞以及尿液FISH等尿液检查，其中尿脱落细胞学检查特异度较高，病人该检查为阳性，高度提示泌尿系肿瘤可能。2）影像学检查主要有超声、KUB+IVU以及CT和MRI等，病人盆腔CT检查见膀胱右侧壁不均匀增厚及肿块，增强后明显强化，但未见盆腔淋巴结转移，术前临床分期较早，有手术指征。3）膀胱镜检查下病理活检是膀胱癌诊断的金标准。"
                }
            ]
        }
    },
    {
        "id": 59,
        "Q1": "这位病人主诉体型明显发胖十年余，体重逐年进行性增加，伴有关节疼痛、走路气喘。我想要了解一下肥胖症的常见临床表现？",
        "A1": "肥胖症的常见临床表现主要包括以下几点：1.体重超过理想体重的20%以上；2.腹部和臀部脂肪堆积；3.多汗、易疲乏；4.可能出现呼吸困难、睡眠呼吸暂停等情况；5.可能出现高血压、心脏负荷过大等并发症；6.可能伴有关节疼痛、行走困难等情况。此外，肥胖者还容易患上2型糖尿病、高血脂和其他代谢性疾患。",
        "Q2": "该患者的BMI值为43.7kg/m2，这个数值是否意味着她属于严重肥胖？",
        "A2": "是的，根据世界卫生组织对于成人BMI（身体质量指数）划分标准：18.5-24.9kg/m2为正常，25.0-29.9kg/m2为超重，30.0-34.9kg/m2为肥胖I度，35.0-39.9kg/m2为肥胖II度，≥40kg/m2则被定义为肥胖III度，也就是我们常说的“严重肥胖”。因此该患者的BMI值43.7kg/m²已经进入到了严重肥胖的范围。",
        "Q3": "针对这种情况，我应该如何制定治疗方案呢？",
        "A3": "对于这位患者来说，由于其BMI指数已经达到了43.7kg/m²,属于严重肥胖。首先可以通过非药物干预开始治疗：包括鼓励其改变生活方式、增加体力活动、合理饮食等。若非药物干预效果不佳，则考虑药物治疗；但需要注意的是药物治疗并不能替代生活方式的改变。对于那些BMI>40或者BMI>35伴有严重并发症的患者，并且经过非手术治疗无效时可以考虑进行减重手术。腹腔镜Roux-en-Y胃旁路术或腹腔镜袖状胃切除术是目前常用的减重手术方式。在手术后，患者需要长期接受营养和心理咨询，以维持体重并防止并发症。",
        "origin": {
            "id": "59",
            "title": "案例分析-肥胖症",
            "description": "现病史\n（1）病史摘要\n范XX，女，32岁，十余年前开始出现体型发胖，食欲好，胃纳佳，喜食荤食、甜食及油炸食品。伴有关节疼痛、走路气喘。曾尝试控制饮食、加强运动以及中医针灸等疗法控制体重，效果不佳，其后病人体重进行性增加。自述体重最高达到240.0kg，无睡眠呼吸暂停，无活动后心悸气促，无双下肢及颜面浮肿，无头晕，近期睡眠、大小便如常。否认“高血压、心脏病”病史。\n（2）主诉\n      体型明显发胖十年余。\n\n体格检查\n（1）体格检查\n      T：36.7︒C，P：78次/分，R：20次/分，BP：136/82mmHg\n      体型肥胖，自主体位，神志清楚。全身皮肤及黏膜无黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率78次/分，律齐，未闻及病理性杂音。肛门及外生殖器未查。脊柱四肢无畸形，活动正常，无关节红肿、强直及杵状指。生理反射存在，病理反射未引出。\n（2）专科检查\n      腹部膨隆，腹肌软，腹部见皮下脂肪堆积。体重117.5kg，身高164.0cm，BMI 43.7kg/m2，腰围130cm，臀围131cm，胸围125cm，颈围44cm。全腹未触及包块，无压痛及反跳痛，肝脾肋下未触及，Murphy征（-），肝肾区无叩击痛，移动性浊音（-），肠鸣音4次/分，无亢进。\n\n辅助检查\n（1）实验室检查\n生化全套：葡萄糖（GLU）5.26mmol/L；尿酸（URIC）300umol/L；丙氨酸氨基转换酶（ALT）33U/L；门冬氨酸氨基转换酶（AST）22U/L；总胆固醇（TCHOL）4.48mmol/L；甘油三酯（TG）1.17mmol/L。\n（2）核磁共振检查\n 肝、脾、胰(头、颈、体、尾)和皮下脂肪分数如下：肝右叶15.72%；肝左叶13.72%；脾2.01%；胰头8.09%；胰体5.86%；胰尾5.21%；皮下脂肪89.85%。\n（3）骨密度+全身体脂测定\n该病人BMI=43.7kg/m2，提示体型肥胖，全身脂肪含量比率在正常人群的百分数是100。\n（4）其他检查\n胃镜、眼底检查、心电图检查、心脏彩超、甲状腺及颈部淋巴结彩超、颈动脉彩超、双肾彩超、肝胆彩超、胸片、睡眠监测等均未见明显异常。\n\n辅助检查\n骨密度+全身体脂测定",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病人病史较简单，以体型明显发胖十年余，体重逐年进行性增加为主要表现，诊断为“肥胖症”。进一步完善其他相关实验室和影像学检查主要目的是明确病人是否伴有其他代谢病，比如2型糖尿病、高血压病、高脂血症、高尿酸血症等。病人虽无诉心脏病史，但在未完善心功能评估及超声心动图前不能完全排除。\n    （2）体格检查分析：体格检查方面此病例无过多阳性体征，主要表现为体型肥胖，腹部膨隆，全腹见皮下脂肪堆积，专科检查发现体重117.5kg，身高164.0cm，BMI 43.7kg/m2，腰围130cm，臀围131cm，胸围125cm，颈围44cm。\n    （3）辅助检查分析：本病例病人的核磁共振检查提示病人肝、脾、胰(头、颈、体、尾)和皮下脂肪的含量较高。骨密度+全身体脂测定提示病人体型肥胖，体内脂肪堆积明显，明显高于正常人，达到肥胖症的诊断标准。"
                },
                {
                    "question": "简述本例病人的诊断、诊断依据及鉴别诊断。",
                    "answer": "（1）诊断：肥胖症    \n   （2）诊断依据：①体型明显发胖十余年。②体格检查发现腹部膨隆，全腹皮下脂肪堆积，BMI 43.7kg/m2。③骨密度+全身体脂测定：该病人BMI 43.7kg/m2，提示体型肥胖，全身脂肪含量比率在正常人群的百分数是100。④核磁共振检查：肝、脾、胰（头、颈、体、尾）和皮下脂肪分数如下：肝右叶15.72%；肝左叶13.72%；脾2.01%；胰头8.09%；胰体5.86%；胰尾5.21%；皮下脂肪89.85%。 \n   （3）鉴别诊断：继发性肥胖：体重增加速度快，伴明显的内分泌系统器质病变和或功能异常，如下丘脑-垂体-性腺轴功能异常、甲状腺功能异常、肾上腺功能异常等。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "简述本例病人的治疗原则\n     减重手术是治疗本病例最有效的方法，可以选择腹腔镜Roux-en-Y胃旁路术或腹腔镜袖状胃切除术；术后辅以严格饮食控制以及适当运动，可以提高减重效果，提升病人的生活质量。"
                }
            ]
        }
    },
    {
        "id": 60,
        "Q1": "患者主诉左手被咬致肿痛24小时，现场在田间，有流血不止、肿痛等情况。我怀疑是被蛇咬伤，你能帮我列出一些可能的鉴别诊断吗？",
        "A1": "当然可以。考虑到患者在田间工作时受伤，这里的可能性包括但不限于以下几种：\n1. 蛇咬伤：根据患者的描述，这是最可能的原因。\n2. 昆虫或其他动物咬伤：虽然较少见，但也需要考虑。\n3. 刺穿伤或撕裂伤：如果存在外部刺激物如棍棒、铁丝等也有可能造成类似病情。\n\n需要进一步了解患者当时具体的环境和情况以便确定最终诊断。",
        "Q2": "现在我要开具检查单，请帮我列出针对这些可能性所需进行的相关检查。",
        "A2": "好的。根据您提供的信息和我们需要鉴别的诊断，以下是一些可能需要进行的检查：\n1. 血常规：用于评价是否存在感染或炎症反应。\n2. 凝血功能测试：用于评价患者的出血和凝血情况，特别是在蛇咬伤后可能出现的凝血异常。\n3. 尿液分析：如果蛇咬伤导致肾功能受损，可能会出现尿中有血的情况。\n4. 心电图与胸片：监测心肺功能是否正常。",
        "Q3": "现在我已经得到了检查结果，并且根据这些信息确诊为五步蛇咬伤、失血性贫血以及弥漫性血管内溶血（DIC）前期。请你帮我提供一些治疗建议。",
        "A3": "针对您确定的诊断，以下是一些可能需要进行的治疗：\n1. 抗五步蛇毒素注射液：具有中和五步蛇毒素作用，可迅速解除毒素对机体的危害。\n2. 地塞米松：抗炎药物，可降低组织反应并防止过敏反应发生。\n3. 抗生素：预防感染风险。\n4. 5%碳酸氢钠注射液：调节体液酸碱平衡。\n5. 止血敏：促进凝血，防止出血。\n6. 甲氰咪胍：护胃药物，预防消化道出血。\n\n同时也建议患者进行床边心电监护，密切观察生命体征，并记录24小时的出入量。对于中医治疗，可以使用具有泻火解毒、凉血止血作用的药物。",
        "origin": {
            "id": "60",
            "title": "烧伤、冻伤、蛇咬伤、犬咬伤、虫蛰伤 案例分析-蛇咬伤",
            "description": "现病史\n（1）病史摘要\n       陈某，男性，28 岁，在田间干农活时左手被，诉伤口流血不止，后伴肿痛，就诊于当地卫生院给予伤口消毒包扎处理后来我院。既往体健。\n（2）主诉\n左手被致肿痛24小时\n\n体格检查\n查体\n体温36.5 ℃，脉搏105 次/min，呼吸20 次/min，血压100/60 mmHg；神志清楚、精神萎靡、面色萎黄，轮椅推入病房，左侧腋窝淋巴结肿痛，心肺听诊无异常，肝脾胁下未触及，生理反射存在，病理反射未引出。左手见布条敷扎伤口，掀开可见拇指根部咬痕，创口渗血不止，左手高度肿胀，并上延至左前臂，患肢可见数个大小不等的血水疱，皮肤下见散在青紫斑，牙龈出血，伴头昏、乏力、胸闷，小便为血性尿，大便未解。\n咬痕\n\n辅助检查\n（1）实验室检查\n血常规示：红细胞计数 3.3×1012/L，血红蛋白 84g/L，血小板计数 45×109/L，白细胞计数 13.4×109/L；凝血功能：PT 19.7s，APTT 27.1s，纤维蛋白原 0.79g/L。尿液分析：血 （++++）。\n（2）心电图与胸片\n心电图显示窦性心动过速，胸片未见明显异常。",
            "QA_pairs": [
                {
                    "question": "简述本例病人的诊断要点。",
                    "answer": "诊断为： ①五步蛇咬伤； ②失血性贫血； ③弥漫性血管内溶血（DIC） 前期。\n诊断要点： ①根据病史及体格检查可诊断为五步蛇咬伤； ②伤口渗血不止、面色萎黄及实验室检查结果显示血红蛋白值降低（84g/L）可诊断为失血性贫血； ③实验室检查示：血小板计数 45×109/L↓，凝血功能：PT 19.7s↑，APTT 27.1s↓，纤维蛋白原 0.79g/L↓，尿液分析：血 （++++）及起病时间可诊断为DIC前期。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "给予告病重，持续低流量吸氧，床边心电监护，密切监测生命体征，记 24小时出入量。 立即给予抗五步蛇蛇毒血清、地塞米松、抗生素、5%碳酸氢钠、止血敏、甲氰咪胍等解毒、抗毒、抗炎、纠酸、止血、护胃等治疗。 中药予以泻火解毒、凉血止血之剂。"
                }
            ]
        }
    },
    {
        "id": 61,
        "Q1": "该病人主要表现为间断性上腹隐痛，胃镜发现胃大弯粘膜下占位，我想了解一下这种情况可能的疾病有哪些？",
        "A1": "基于患者的临床表现和检查结果，可能的诊断包括胃肠道间质瘤(GIST)、胃溃疡、胃癌等。其中，胃肠道间质瘤最为符合此种情况。但是需要进一步做实验室检查和影像学检查以确定诊断。",
        "Q2": "我已经开具了血常规、便潜血试验、CEA、CA19-9等实验室检查，并安排了纤维胃镜和腹部增强CT检查。请问还需要其他什么辅助检查吗？",
        "A2": "您已经全面地考虑到了相关的辅助检查项目。在初步判断为GIST后，可以进行内镜超声(Endoscopic ultrasound, EUS)来评估肿物起源层次及周围淋巴结情况；若有条件，PET-CT也能帮助评估是否存在远处转移。此外，病理活检和免疫组化检查也是必要的，以便进一步确定诊断。",
        "Q3": "现在我已经收到了病理报告，报告显示梭形细胞肿瘤，大小3.5cmX3cmX2cm, 核分裂像1～2个/50HPF（总面积5平方毫米）。肿瘤位于肌层至浆膜下，局部伴退变、出血及坏死。标本切缘及基底均净。胃周组织可见淋巴结3枚，未见肿瘤转移。免疫组化：CD117+++，CD34+++，Dog-1+++，SMA-，S-100-，Ki-67 10%。请问这个结果如何解读？",
        "A3": "这份报告显示患者的胃壁中存在一个来自肌层的梭形细胞肿瘤。核分裂像较少，并且切缘清洁无残留肿瘤组织。同时淋巴结未发现转移情况。这些都表明该肿物可能为低度恶性或良性的GIST。\n在免疫组化结果中CD117、DOG-1和CD34的强阳性反应进一步支持了GIST的诊断，因为这些都是GIST的典型标志。SMA和S-100阴性则排除了平滑肌瘤和神经鞘瘤等其他可能性。Ki-67指数10%，提示肿瘤细胞增殖活跃度较低。\n总体来说，这份报告支持了胃肠道间质瘤（GIST）的诊断，并且根据其大小、核分裂像数量及淋巴结转移情况，该肿瘤属于低危险度。",
        "origin": {
            "id": "61",
            "title": "胃十二指肠疾病 案例分析-胃间质瘤",
            "description": "现病史\n（1）病史摘要\n女性，29岁。主因“间断上腹痛1月余，胃镜发现粘膜下占位2日”来我院门诊就诊。病人一个月来感觉上腹正中隐痛，为间歇性隐痛，偶有反酸和嗳气症状。无进食哽咽感，无呕吐，大小便正常。一周前就诊于我院门诊，常规查体和专科查体未见明显异常。便潜血（+）；血红蛋白：98g/L，肿瘤标志物正常。行胃镜检查提示胃大弯粘膜下隆起肿物，直径约3cm，表面光滑，顶部中央凹陷或呈溃疡样，上覆盖白苔及血痂，触之易出血；内镜超声提示肿物起源于胃壁肌层，呈突向腔外、边界清楚的低回声。门诊以胃占位；？收入院。既往体健，无手术外伤史。无家族遗传病史及类似病史。\n\n\n体格检查\n病人轻度贫血貌。心肺未及明显异常。腹部平软，未及明显包块。上腹部轻压痛，无肌紧张。移动性浊音阴性，肠鸣音正常。锁骨上淋巴结未及肿大。直肠指诊未及明显占位及包块。\n\n辅助检查\n（1）纤维胃镜检查结果\n胃大弯粘膜下隆起肿物，直径约3cm，表面光滑，顶部中央凹陷或呈溃疡样，上覆盖白苔及血痂，触之易出血；内镜超声提示肿物起源于胃壁肌层，呈突向腔外、边界清楚的低回声。\n\n辅助检查\n（2）实验室检查\n常规检查：WBC 6.8X109/L，HB：95g/L.  ALB: 41gl/L，电解质正常. CEA：4.3ng/mL， CA19-9: 11.7U/mL.便潜血（+）。\n（3）腹部增强CT检查\n胃体部大弯侧可见突向胃腔内椭圆形软组织肿物，直径约3.5cm，肿物密度较均匀，局部可见坏死。增强可见明显强化，胃周未见明显肿大淋巴结。\n\n治疗方式\n治疗过程\n病人在全麻下行开腹探查胃部分切除术。手术过程记录如下：上腹部正中切口由剑突至脐上，逐层进腹。探查腹腔无腹水，肝脏腹壁及盆腔等无转移性结节。肿瘤位于胃体大弯侧，向胃腔内生长，大小约3.5cm×3cm大小，质硬，浆膜尚完整。胃周及腹膜后未及明显肿大淋巴结。拟行胃部切除术。切开胃结肠韧带，游离胃大弯侧。切断肿瘤周围血管弓。距肿瘤边缘2cm切开胃壁各层，完整切除肿物及周围正常胃壁。间断全层缝合胃壁切口，浆肌层间断缝合以加固。腹腔彻底止血，冲洗腹腔，清点器械、纱布无误后逐层关腹。病理标本肉眼所见：胃大弯隆起型肿物，向腔内生长，质硬质脆，肿物表面可见溃疡及血痂形成。未累及胃壁浆膜，大小为3cm×3cm。肿瘤距切缘>2cm。\n病人术后恢复好，术后第三天排气，拔除鼻胃管并嘱饮水。术后第四天进流食，术后第六天出院，嘱两周后门诊复查。\n术后9天病理回报：（胃体）梭形细胞肿瘤，大小3.5cmX3cmX2cm，细胞呈束状或编制状，核分裂像1～2个/50HPF（总面积5平方毫米）。肿瘤位于肌层至浆膜下，局部伴退变，出血及坏死。标本切缘及基底均净。胃周组织可见淋巴结3枚，未见肿瘤转移。免疫组化：CD117+++，CD34+++，Dog-1+++，SMA-，S-100-，Ki-67 10%。\n\n治疗方式",
            "QA_pairs": [
                {
                    "question": "胃肠道间质瘤的病人常见的临床表现有哪些？",
                    "answer": "胃肠道间质瘤的临床表现与肿瘤的部位、大小和生长方式有关。瘤体小时症状不明显，可有上腹部不适或类似溃疡病的消化道症状；瘤体较大可扪及腹部肿块。肿瘤浸润到胃肠道腔内常有消化道出血表现；小肠的间质瘤易发生肠梗阻；十二指肠间质瘤可压迫胆总管引起梗阻性黄疸。该病人有上腹隐痛等上消化道非特异性症状，血红蛋白：95g/L，便潜血（+），说明有消化道慢性失血，与胃肠道间质瘤的常见症状相符。"
                },
                {
                    "question": "如何判断胃肠道间质瘤的“良恶性”？",
                    "answer": "GIST均应视为具有恶性潜能的肿瘤，因此不应简单用“良恶性”来表述。目前使用“危险度”来代表肿瘤复发和转移的风险程度。胃肠道间质瘤的危险度与肿瘤部位、大小、细胞有丝分裂指数（核分裂相）、肿瘤有无破裂相关。"
                },
                {
                    "question": "如何解读该病人的病理报告？",
                    "answer": "病理报告应该规范和细致，必须准确地描述原发部位、肿瘤大小、核分裂像和肿瘤破裂，还要记录其他提示恶性的指标，包括切缘情况、危险度评估、免疫组化检测以及与预后相关的其他病理参考指标等重要信息。从该病人的病理报告中，肿瘤由梭形细胞组成，CD117，DOG-1均为强阳性，满足胃肠道间质瘤的诊断标准。肿瘤的部位是胃，肿瘤大小在2cm-5cm范围内，核分裂像1-2个/50HPF，由胃肠道间质瘤危险度分级表显示，该肿瘤属于低危险度。"
                }
            ]
        }
    },
    {
        "id": 62,
        "Q1": "这位病人的主要症状是反复排血便1周，加重伴少尿半天。我需要了解一下这可能是什么情况？",
        "A1": "根据您提供的信息，这位病人可能存在消化道出血和急性肾损伤。消化道出血的证据来自于他的主诉以及暗红色的血便。而急性肾损伤则可能由于出血导致体液丧失、低灌注等引起，表现为尿量减少。建议进行进一步检查确认。",
        "Q2": "我应该开具哪些检查来确定诊断？",
        "A2": "为了确定是否存在消化道出血和其位置，可以开具胃镜或者结肠镜检查。同时，为了评估是否存在急性肾损伤以及其严重程度，可以开具尿常规、肌酐、尿素氮等相关实验室检查。",
        "Q3": "检查结果已经出来了, 结果显示红细胞计数及血红蛋白水平下降，肌酐升高，结肠镜提示降结肠及直肠可见弥漫出血点。根据这些结果，应该如何诊断和制定治疗方案？",
        "A3": "根据您提供的检查结果，可以确诊为下消化道出血伴急性肾损伤。治疗原则主要包括：1.针对原发病进行局部及全身止血治疗，贫血予输血等治疗。2.加强液体管理，维持液体平衡，补足容量，改善肾脏低灌注和防止新低灌注的发生。3.维持内环境稳定，调节电解质及酸碱平衡。4.如病情进展，存在透析指征需行肾替代治疗。",
        "origin": {
            "id": "62",
            "title": "案例分析-消化道出血伴急性肾损伤",
            "description": "现病史\n（1）病史摘要\n    陈XX，男，65岁，近一周来反复排暗红色血便，伴头晕乏力。半天前再次排血便，量约600ml，并出现神志淡漠，尿量减少，12小时尿量为200ml。无发热、恶心、呕吐，既往病史无特殊。\n（2）主诉\n    反复排血便1周，加重伴少尿半天。\n\n体格检查\n生命体征 T36.8℃，P105次/分，R20次/分，Bp90/60mmHg。体重60kg。\n    自主体位，神志淡漠，呼之可对答。全身皮肤及巩膜较苍白，四肢偏凉。两肺呼吸音清晰，未闻及干湿啰音。心率105次/分，律齐，未闻及病理性杂音。腹部平软，肝脾不大，肠鸣音活跃。双肾区无叩痛，双下肢无水肿。\n\n辅助检查\n血液分析：白细胞 8.8×109/L，中性比例0.7，红细胞2.8×1012/L， 血红蛋白 78g/L\n尿液分析：尿比重 1.030，尿白细胞（-），尿潜血（-）,尿蛋白（-）\n大便潜血：（+），胃潜血：（-）\n生化电解质：钾 4.5mmol/L，钠  138mmol/L ，氯 103.5mmol/L，二氧化碳结合力 22mmol/L\n肝肾功能：尿素氮 9.8mmol/L，肌酐 201µmol/L，谷丙转氨酶10U/L，谷草转氨酶20U/L\n实验室检查\n纤维结肠镜检查\n纤维结肠镜检查提示降结肠及直肠可见弥漫出血点。\nB超检查\n肝、胆、脾、胰及泌尿系B超无特殊。\n\n辅助检查\n纤维结肠镜检查",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例病史比较简单，反复排血便1周，加重半天，初步可诊断为消化道出血，但需进一步检查明确消化道出血部位。此外，病人存在少尿，可能存在进一步的急性肾损伤，需行肌酐检查或根据尿量明确诊断，以及进行急性肾损伤分期诊断。\n    本病例特点为：①反复排暗红色血便；②尿量减少。\n   （2）体格检查分析：体格检查方面此病例无过多的阳性体征，全身皮肤及巩膜较苍白，四肢偏凉，为急性失血导致贫血所致。\n   （3）辅助检查分析：本例病人实验室检查中一是血常规有贫血的表现，结肠镜提示降结肠及直肠可见弥漫出血点，证实病人存在下消化道出血。二是尿比重升高，肌酐升高，提示病人存在出血后的急性肾损伤。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：下消化道出血伴急性肾损伤\n   （2）诊断依据：①反复排血便1周，伴少尿：12小时尿量为200ml（病人体重为60kg，12小时尿量＜0.5ml/(kg·h)）。②实验室检查：红细胞计数及血红蛋白水平下降，肌酐升高（病人既往病史无特殊，肌酐正常） ，7日内血清肌酐增至正常值1.5倍以上。③纤维结肠镜检查：降结肠及直肠可见弥漫出血点。\n   （3）鉴别诊断：①慢性肾衰竭急性发作：病人既往无肾脏病病史，且实验室检查提示尿常规无蛋白尿及潜血，易于鉴别排除。②肾后性急性肾损伤：病人常有肾区疼痛及叩痛，常见于泌尿系肿瘤及结石。借助B超、CT等可以鉴别。该病人无肾区疼痛及叩痛，无尿路梗阻表现，泌尿系B超无异常。可排除肾后性急性肾损伤诊断。\n    病人AKI发生于消化道出血后，且肠镜明确出血部位，病因明确，可确诊为下消化道出血伴急性肾损伤。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "1.该病例导致AKI的危险因素为消化道出血，针对原发病，需行局部及全身止血治疗，贫血予输血等治疗。\n     2.加强液体管理，维持液体平衡，补足容量，改善肾脏低灌注和防止新低灌注的发生。\n     3.维持内环境稳定，调节电解质及酸碱平衡。\n     4.如病情进展，存在透析指征需行肾替代治疗。"
                }
            ]
        }
    },
    {
        "id": 63,
        "Q1": "AI助手，我有一个24岁的女性病人，妊娠后哺乳3周，左侧乳房胀痛2日，高热2小时。这可能是什么原因导致的？",
        "A1": "根据您提供的信息，她可能患有急性乳腺炎。急性乳腺炎常见于哺乳期妇女，主要表现为局部红肿、压痛和全身发热等。但也需要考虑其他可能性如浆细胞性乳腺炎或者是一些非感染性因素引起的。",
        "Q2": "这种情况下我们应该进行哪些检查来确认诊断呢？",
        "A2": "为了确定是否为急性乳腺炎，建议进行以下检查：1. 血常规检查，白细胞和中性粒细胞比例升高通常提示有感染；2.多普勒超声检查可以看到液体积聚区域以及分隔情况；3.如果上述结果都无法确定诊断或者考虑其他鉴别诊断时可做活组织检查。",
        "Q3": "假设我们已经得出确诊是急性乳腺炎，那么应该如何治疗？",
        "A3": "对于急性乳腺炎的治疗，首先需要消除感染，可以采用抗生素治疗；其次，保持乳汁通畅是非常重要的，如果有必要，可以进行人工吸奶；最后，在临床上如果形成了脓肿，则需要切开引流。请根据具体情况和患者的意愿来制定最佳的治疗方案。",
        "origin": {
            "id": "63",
            "title": "乳房疾病 案例分析-急性乳腺炎",
            "description": "现病史\n（1）病史摘要\n    张XX，女，24岁，妊娠后哺乳3周，左侧乳房胀痛2日，高热2小时，伴乏力，无寒战、恶心、呕吐、腹泻等。\n（2）主诉\n    左乳胀痛2日，高热2小时。\n\n体格检查\n结果 T39.4℃，P105次/分，R24次/分，Bp126/73mmHg。\n    自主体位，神志清楚，全身皮肤及巩膜无黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率105次/分，律齐，未闻及病理性杂音，腹部平软，肝脾未触及，未触及腹部包块。左乳外上象限局部红肿，约6cm×5cm大小，伴压痛性肿块，无波动感，腋窝淋巴结、锁骨上下淋巴结未扪及肿大。\n\n辅助检查\n（1）实验室检查\n    血常规 WBC 19.5×109/L，N 93%，CRP 24mg/L，RBC 5.12×109/L，Hb 110g/L，肝功能、肾功能均正常。\n（2）多普勒超声检查\n    左乳外上可见大小约5cm×5cm无回声区，可见分隔。",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例病史比较简单，以乳房胀痛和发热为主要表现，应考虑为感染性疾病，浆细胞性乳腺炎可出现乳房胀痛，但发热较少，尤其是高热。\n     本病例特点为：①乳房胀痛；②高热。\n   （2）体格检查分析：乳房皮肤部位红肿，乳房可扪及肿块，部分病人可有波动感。\n   （3）辅助检查分析：血常规示白细胞及中性粒细胞百分比明显升高，提示炎性改变；超声发现乳房包块位置有液性区域，考虑脓肿形成。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：急性乳腺炎\n   （2）诊断依据：①乳房胀痛不适，高热。②体格检查发现乳房红肿，可扪及包块。③实验室检查：白细胞及中性粒细胞比例明显升高。④多普勒超声：乳房包块位置可见液性区域，且有分隔。\n   （3）鉴别诊断：①浆细胞性乳腺炎：患者常无高热表现，抗生素治疗及活检可明确诊断。②炎性乳腺癌：病变范围广，进展快，抗生素治疗无效，可无包块或脓肿形成，活检可明确诊断。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "消除感染，排空乳汁，切开引流，是急性乳腺炎治疗原则。"
                }
            ]
        }
    },
    {
        "id": 64,
        "Q1": "这个病人主诉“突发上腹部疼痛2小时” ，2小时前无明显诱因突然出现上腹部疼痛，呈刀割样持续性剧痛逐渐扩展至全腹，活动时加重。伴有发热，体温 38.4℃；伴恶心无呕吐；不伴腹泻、黑便及便血等。 能帮我进行初步的诊断吗？",
        "A1": "根据您提供的信息，这位患者可能存在急性胃或十二指肠溃疡穿孔。他的临床表现符合典型的急性胃或十二指肠溃疡穿孔特征：即突然发生剧烈上腹部钝痛并向全腹扩散，活动时加重，并且有发热和恶心但无呕吐、腹泻、黑便和便血等其他消化道出血的表现。",
        "Q2": "这个患者的CT结果出来了，显示\"膈下多发游离气体\"。请帮我解读这个结果。",
        "A2": "膈下游离气体在CT检查中通常提示存在消化道穿孔。这是因为当胃或十二指肠产生溃疡并进一步形成穿孔时，胃内或肠内的气体可以通过穿孔进入腹膜后腔，并在重力作用下积聚于膈下形成游离气体。因此，这个CT结果与之前我们所怀疑的胃或十二指肠溃疡穿孔相符。",
        "Q3": "那么对于这种情况，我们应该如何治疗？",
        "A3": "对于胃十二指肠溃疡伴穿孔的患者，首先需要进行抗酸、抗菌和止血等保守治疗，同时紧急行胃镜检查以确定溃疡位置和大小。然后根据患者具体情况选择手术方式：\n1. 穿孔修补术：适用于早期发现、无广泛性化脓性腹膜炎及严重全身并发症的患者。\n2. 胃大部切除术：适用于反复出血、不易愈合的巨大溃疡或存在恶变可能的患者。\n3. 迷走神经切断术：由于药物治疗可以治愈消化性溃疡，外科手术仅适用于发生并发症的患者，迷走神经切断术已很少应用。",
        "origin": {
            "id": "64",
            "title": "胃十二指肠疾病 案例分析-胃十二指肠溃疡伴穿孔",
            "description": "现病史\n（1）病史摘要\n男性，52岁。主诉“突发上腹部疼痛2小时” 。病人2小时前无明显诱因突然出现上腹部疼痛，呈刀割样持续性剧痛逐渐扩展至全腹，活动时加重。伴有发热，体温 38.4℃；伴恶心无呕吐；不伴腹泻、黑便及便血等。 病人近半年来感觉反复出现腹正中剑突下疼痛，为持续性隐痛，多于餐后发生，可自行缓解；偶有反酸和嗳气症状。无进食哽咽感，无腹胀，无呕吐。未就诊，自行不规则口服奥美拉唑治疗，症状可缓解。否认手术外伤史，否认药物过敏史。\n\n\n体格检查\n神志清晰，痛苦面容，心肺未及明显异常。腹肌紧张，全腹散在压痛伴反跳痛，以中上腹及右上腹为重。移动性浊音阴性，肠鸣音减退。直肠指诊未及明显占位及包块。\nT：38.4 ℃，P：98 次/分，R：18 次/分，BP：134/78 mmHg 。\n\n辅助检查\n（1） 腹部CT：膈下多发游离气体，考虑胃窦部穿孔机会大。\n腹部CT\n\n辅助检查\n（2）实验室检查\n      白细胞 11.1X109/L，中性粒细胞百分比 83.8 %，C反应蛋白 71.3 mg/L，降钙素原 0.17ng/ml，血小板 423 X109/L，淀粉酶 79 U/L，肝肾功能及电解质正常。",
            "QA_pairs": [
                {
                    "question": "结合病人的病史，简述病人目前的诊断及急诊依据。",
                    "answer": " 诊断：胃溃疡伴穿孔。\n      诊断依据：\n病人既往反复餐后腹痛，口服奥美拉唑可缓解，考虑胃溃疡。\n突发上腹部剧痛并向全腹扩散，有腹膜炎体征，CT示膈下游离气体；考虑上消化道穿孔。"
                },
                {
                    "question": "需与哪些疾病相鉴别？",
                    "answer": "（1）急性胆囊炎：表现为右上腹绞痛或持续性疼痛伴阵发加剧，疼痛向右肩放射，伴畏寒发热。右上腹局部压痛、反跳痛，可触及肿大的胆囊，Murphy征阳性。胆囊坏疽穿孔时有弥漫性腹膜炎表现，但X线检查膈下无游离气体。超声检查提示胆囊炎或胆囊结石。\n      （2）急性胰腺炎：急性胰腺炎的腹痛发作一般不如溃疡急性穿孔者急骤，腹痛多位于上腹部偏左并向背部放射。腹痛有一个由轻转重的过程，肌紧张程度相对较轻。血清、尿液和腹腔穿刺液淀粉酶明显升高。X线检查膈下无游离气体，CT、超声检查提示胰腺肿胀，周围渗出。\n     （3）急性阑尾炎：溃疡穿孔后消化液沿右结肠旁沟流到右下腹，引起右下腹痛和腹膜炎体征，可与急性阑尾炎相混。但阑尾炎一般症状比较轻，体征局限于右下腹，无腹壁板样强直，X线检查无膈下游离气体。\n      （4）急性小肠或结肠穿孔：小肠或结肠穿孔常见于异物、炎症或肿瘤；CT可见异物影或占位性改变；腹腔穿刺出粪性液体提示结肠穿孔；详细的病史可以协助诊断；探查手术可进一步明确诊断。"
                },
                {
                    "question": "简述胃十二指肠溃疡外科治疗方式及适应证。",
                    "answer": "（1）穿孔修补术，在溃疡穿孔处一侧沿胃或十二指肠纵轴进针，贯穿全层，从穿孔处的另一侧出针，缝合穿孔；对溃疡有怀疑恶变者要取穿孔处组织做病理检查。适应证：胃或十二指肠溃疡急性穿孔。\n      （2）胃大部切除术，胃十二指肠溃疡的主要术式是远端胃大部切除术。适应证：胃十二指肠溃疡保守治疗无效或者并发穿孔、出血、幽门梗阻、癌变者。\n      （3）迷走神经切断术，由于药物治疗可以治愈消化性溃疡，外科手术仅适用于发生并发症的病人，迷走神经切断术已很少应用。"
                },
                {
                    "question": "胃十二指肠溃疡外科治疗的早期并发症有哪些？",
                    "answer": "（1）出血：包括胃肠道腔内出血和腹腔内出血。前者包括胃或十二指肠残端出血、吻合口出血等。腹腔内出血多为胃周围结扎血管或网膜血管结扎线松脱出血。\n      （2）胃瘫：胃瘫是胃手术后以胃排空障碍为主的综合征。通常发生在术后2～3天，多发生在饮食由禁食改为流质或流质改为半流质时。病人出现恶心、呕吐，呕吐物多呈绿色。需放置胃管进行引流、胃减压。胃管引流量减少，引流液由绿转黄、转清是胃瘫缓解的标志。\n      （3）胃肠壁缺血坏死、吻合口破裂或瘘：胃大部切除术需注意适当保留残胃大弯的胃短血管。十二指肠残端或空肠襻的血供不足也会引起肠壁缺血坏死，造成吻合口破裂或肠瘘。\n      （4）十二指肠残端破裂：见于十二指肠残端处理不当或毕Ⅱ式输入襻梗阻。病人上腹部剧烈疼痛，伴发热。腹部检查有腹膜刺激体征，腹腔穿刺可得腹腔液含胆汁。\n      （5）肠梗阻：多见毕II式吻合。又分为输入襻梗阻和输出襻梗阻。急性输入襻梗阻由于梗阻近端为十二指肠残端，因此是一种闭襻性梗阻，易发生肠绞窄；病人表现为上腹部剧烈腹痛伴呕吐，呕吐物不含胆汁，上腹部常可扪及包块。输出襻梗阻多见于术后肠粘连或结肠后方式系膜压迫肠管所致；病人表现为上腹部饱胀不适，严重时有呕吐，呕吐物含胆汁。"
                }
            ]
        }
    },
    {
        "id": 65,
        "Q1": "AI助手，我正在看一个21岁的男性病人，他诉说左膝关节上方有隐痛，尤其在运动或者走路多后加重，夜间也有疼痛。他没有发热和明确的外伤史。这种情况应该怎么进一步诊断？",
        "A1": "根据您描述的情况，可能需要进行骨科专科检查以及X线等影像学检查来确定是否存在股骨远端异常占位等问题。如有必要，实验室血液检测也可以帮助判断是否存在感染、贫血等问题。",
        "Q2": "好的，我已经安排了相关检查。现在拿到了结果，患者股骨干骺端偏内侧见异常成骨占位，并且局部合并密度减低，界限不清晰。此外实验室检查显示Hb 102g/L,碱性磷酸酶300U/L, 轻度贫血和碱性磷酸酶升高可能意味着什么？",
        "A2": "从这些结果来看，我们不能排除恶性肿瘤的可能性，尤其是骨肉瘤。轻度贫血可能是由于慢性疾病或营养不良引起的。碱性磷酸酶升高可能与肝脏、骨骼等组织的病变有关，也可能与恶性肿瘤相关。为了明确诊断，建议进一步做CT检查和MRI检查以及穿刺活检。",
        "Q3": "已经进行了进一步的检查，并且得到了结果，现在诊断基本明确为骨肉瘤。请问我应该如何制定治疗方案？",
        "A3": "对于这种情况，通常采取综合治疗方法。首先可以进行术前大剂量化疗来缩小肿瘤体积，然后进行根治性手术切除，并植入假体保留患者的功能。术后再继续大剂量化疗以消灭残余癌细胞并防止复发。在整个过程中需要密切监测患者的身体反应和恢复情况，并提供必要的心理支持和康复指导。",
        "origin": {
            "id": "65",
            "title": "案例分析-骨肿瘤",
            "description": "现病史\n（1）病史摘要\n     男性，21岁。诉：无明显诱因出现左膝关节上方疼痛，疼痛为隐痛，部位为股骨远端偏内侧痛，运功后、及多量走路后疼痛加重，有夜间痛，疼痛进行性加重，病人无发热，无明确外伤史，未给予诊治；最近1周疼痛加重，影响睡眠，就诊我院门诊行膝关节正侧位X线片，显示股骨远端内侧异常占位，疑诊“股”收入院。发病以来，病人饮食及二便，体重无明显下降，睡眠欠佳。\n（2）主诉\n   左膝上疼痛1个月，加重1周。\n\n体格检查\n查体：T 36.8℃ ，P 76次/分 ，R  18次/分，BP  130/78mmHg，体重 72Kg，身高 173cm。 青年男性，营养中等，神志清晰，正常对答。头颅、心肺、腹部查体无明显异常。专科查体：左膝关节上方轻度肿胀，局部皮肤温度稍高，膝关节上方内侧明显压痛，膝关节浮髌试验（-），左膝关节活动范围基本正常，四肢感觉对称，无明显减退，肌力5级，双侧膝腱反射（++），双下肢病理征（-）。\n\n辅助检查\n（1）实验室检查\n       血常规：Hb 102g/L，RBC  3.25×1012/L，WBC 6.20×109/L，肝功能示总蛋白57g/L，白蛋白37g/L，谷丙转氨酶13U/L，谷草转氨酶14U/L，乳酸脱氢酶168U/L，碱性磷酸酶300U/L，肾功能、电解质、尿便常规检查等无明显异常。\n（2）多普勒超声检查\n        腹部超声肝、胆、胰、脾、肾脏等实质脏器未见明显异常。\n（3）X线检查\n      门诊膝关节正侧位X线片：左股骨干骺端偏内侧见异常成骨占位，局部合并密度减低，界限不清晰。\n\n辅助检查\n膝关节正侧位X光片",
            "QA_pairs": [
                {
                    "question": "根据现有临床和影像学资料，初步诊断是什么？",
                    "answer": "青年男性，进行性加重左膝上疼痛，无发热，无外伤史；症状特点：夜间痛明显；查体：左膝关节上方、股骨干骺端内侧压痛明显；辅助检查：实验室检查病人轻度贫血，肝功能显示碱性磷酸酶升高，X线片左股骨干骺端偏内侧见异常成骨占位，局部合并密度减低，界限不清晰；初步判断可以排除感染，排除外伤骨折的诊断；高度怀疑骨肿瘤诊断。"
                },
                {
                    "question": "为了明确诊断，还需要补充哪些检查？",
                    "answer": "病人高度怀疑骨肿瘤诊断确立后，青年男性，夜间痛表现，有消耗贫血表现，肝功能碱性磷酸酶升高提示成骨性肿瘤，X线片证实股骨远端、干骺端成骨性病灶，界限不清晰，高度怀疑恶性成骨性肿瘤，以骨肉瘤最常见；需补充CT检查（包括病灶部位和肺部CT）、MRI检查、骨的ECT，还要补充病灶部位穿刺活检病理学检查，明确诊断后，进行下一步治疗。"
                },
                {
                    "question": "诊断相对明确后，如何治疗？",
                    "answer": "CT检查发现肺部无转移；MRI检查发现病灶位于股骨干骺端、基本还局限在骨包壳内、骨皮质有受累、可见周围水肿反应带、周围无明显软组织包块、血管和神经未受累及；骨的ECT发现肿瘤为单发病灶、无远处骨转移病灶；穿刺活检病理学检查 成骨性肿瘤，提示骨肉瘤可能大。\n      下一步治疗： 骨肉瘤属于恶性骨肿瘤，GTM分期属G2T1-2M0，应当采取综合治疗。术前大剂量化疗，本例肿瘤浸润范围相对局限在骨包壳内，血管和神经未受累及，局部软组织覆盖好；骨的ECT未发现肿瘤远处转移，具备保肢条件；遂在进行了3次新辅助化疗后，行根治性切除瘤段、植入假体的保肢手术，术后继续大剂量化疗。"
                }
            ]
        }
    },
    {
        "id": 66,
        "Q1": "AI助手，根据这位病人的现病史和体格检查，你有什么初步诊断建议吗？",
        "A1": "从病人的主诉和体格检查来看，最可能的初步诊断是肾下垂。右腰部持续性钝痛、立位和坐位时能触及到肾脏但卧位时未触及到肾脏都是肾下垂的典型表现。当然，我们还需要进一步做辅助检查以确认。",
        "Q2": "那么我应该开具哪些检查项目呢？",
        "A2": "基于当前信息，推荐以下几项辅助检查：1）尿常规，用于排除尿路感染或结石；2）血常规、肾功能、肝功能等基础实验室测试；3）多普勒超声扫描（B超），可以了解肾位置变化情况；4）静脉尿路造影，可以清楚地显示出在不同体位下肾盂和输尿管的形态与位置。",
        "Q3": "如果确诊为肾下垂，那么治疗原则是什么？存在哪些并发症？",
        "A3": "肾下垂的治疗原则主要是保守治疗。对于症状不明显者，一般无需特殊治疗；有腰痛、血尿等情况者，可以通过加强腹肌锻炼、增加营养以及使用紧束弹性宽腰带或肾托来缓解。若保守治疗效果不佳，可考虑手术治疗，如开放或腹腔镜下肾悬吊固定术。\n并发症包括：反复尿路感染、结石形成、肾功能损伤等。所以除了治疗，还需要定期随访以观察是否有这些并发情况出现。",
        "origin": {
            "id": "66",
            "title": "案例分析-肾下垂",
            "description": "现病史\n（1）病史摘要\n女性，28岁，半年前劳累后出现右腰部疼痛，疼痛呈持续性钝痛。半年来，偶有心悸、乏力、失眠、眩晕。无尿频、尿急、尿痛，无血尿，无恶心、呕吐等。\n（2）主诉\n右腰部疼痛半年。\n\n体格检查\n（1）生命体征\n    BT: 36.8 ℃，PR：90次/分，RR：20/min，BP：90/60mmHg。身高：170cm，体重：45kg。\n（2）腹部查体\n    立位和坐位时可于右侧髂窝上触及到肾脏，推之有牵扯痛，表面光滑。卧位时未触及到肾脏。\n\n辅助检查\n（1）实验室检查\n尿常规：RBC（+），余未见异常。血常规，肾功能，肝功能等未见异常。\n（2）多普勒超声检查\n立位较卧位，肾下极下降约6cm。\n（3）静脉尿路造影\n立位时肾盂位置较卧位时下降约6cm。\n\n辅助检查\n静脉尿路造影",
            "QA_pairs": [
                {
                    "question": "此病人最可能的诊断是什么？",
                    "answer": "病人，青年女性，28岁，病程较长。主诉：右腰部疼痛半年。体格检查：立位和坐位时可于右侧髂窝上触及到肾脏，推之有牵扯痛，表面光滑。卧位时未触及到肾脏。辅助检查：B超和静脉肾盂造影提示立位时肾盂位置较卧位时下降约6cm。"
                },
                {
                    "question": "需要与哪些疾病相鉴别？",
                    "answer": "先天性异位肾：多位于下腹部或盆腔，位置固定，平卧后肾不能复位。\n腹膜后肿瘤：肾上极或肾外肿瘤压迫推移使肾位置下降。B超、静脉尿路造影、CT或MRI检查均可鉴别。"
                },
                {
                    "question": "治疗原则是什么？",
                    "answer": "保守治疗为主：症状不明显者，毋需治疗；腰痛、血尿者，加强腹肌锻炼，增加营养，使用紧束弹性宽腰带或肾托。手术治疗：慎重选择。采用开放或腹腔镜下肾悬吊固定术。"
                }
            ]
        }
    },
    {
        "id": 67,
        "Q1": "AI助手，我需要你帮我分析一下这位52岁的女性病人的症状和体征，以及她的辅助检查结果。",
        "A1": "当然，医生。根据您提供的信息，这位病人存在活动后心慌、胸闷、呼吸困难等症状已经持续2年，并在最近一个月内有所加重。在体格检查中，无口唇发绀，胸骨左缘第2～3肋间 II-III/6 SM, P2亢进，第二心音固定分裂，无杵状指（趾）。辅助检查结果显示胸片提示右心增大、肺动脉段（心腰）膨突；超声提示右心明显增大，房间隔连续性中断，肺动脉压力增高（中度）。这些都可能暗示着一种先天性心脏疾病。",
        "Q2": "能否进行一下鉴别诊断？",
        "A2": "首先我们需要将其与肺动脉瓣狭窄进行鉴别诊断。虽然杂音位置和时相与肺动脉瓣狭窄类似，但此例P2亢进，第二心音固定分裂，并且胸片显示右室大为主，但心腰（肺动脉段）内陷。其次，我们需要将其与动脉导管未闭进行鉴别诊断。典型的动脉导管未闭为连续性隆隆样杂音，向颈背部传导，常扪及连续性震颤，但合并肺动脉高压也可能是收缩期杂音或者杂音消失。最后，我们还需与瓣膜病进行鉴别诊断，活动后心慌、胸闷、呼吸困难等症状需与瓣膜病鉴别。",
        "Q3": "那么关于治疗方案你有什么建议吗？",
        "A3": "对于这位患者来说,如果无临床症状、且不伴心脏扩大的小房间隔缺损可以临床随访；有临床症状、影像学资料显示心脏明显扩大、或合并肺动脉高压都是手术指征。对于大龄房间隔缺损合并肺动脉高压的患者，需行右心导管检查了解肺血管阻力，明确手术指征及禁忌证和术后治疗。房间隔缺损手术方式包括介入房间隔缺损封堵手术、体外循环下房间隔缺损修补手术两种方式。具体的治疗方案应当根据患者的具体情况和医生的临床经验来确定。",
        "origin": {
            "id": "67",
            "title": "心脏疾病 案例分析-房间隔缺损",
            "description": "现病史\n（1）病史摘要\n王XX，女，52岁，2年前无明显诱因活动后心慌、胸闷、呼吸困难，1个月前，因受凉感冒后症状加重，伴咳嗽、咳痰，头痛、头晕，无腹痛腹泻、恶性呕吐。于当地医院行抗感染、利尿治疗后咳嗽、咳痰症状改善，但活动后心慌、胸闷改善不明显。既往无高血压、糖尿病和吸烟史。\n（2）主诉\n活动后心慌、胸闷、呼吸困难2年，加重1个月余。\n\n体格检查\n（1）体征\n T36.5℃，P80次/分，R18次/分，Bp130/70mmHg。\n神志清楚，全身皮肤及巩膜无黄染，口唇无发绀，双肺呼吸音粗，未闻及干湿啰音，心音可，心律齐，胸骨左缘第二、三肋间闻及II-III/6 SM， P2亢进，第二心音固定分裂。腹部平软，肝脾未触及，未触及腹部包块，肠鸣音正常，双下肢无明显水肿，无杵状指（趾）。\n（2）专科情况\n口唇无发绀，心音可，心律齐，胸骨左缘第二、三肋间闻及II-III/6 SM， P2亢进，第二心音固定分裂，双下肢无明显水肿，无杵状指（趾）。\n\n辅助检查\n心电图结果\n窦性心动过缓，不完全性右束支传导阻滞\n\n辅助检查\n胸部X 线片结果\n心影饱满，右心缘增大，心腰突出，心前间隙及心后间隙变窄，主动脉结突出。\n提示右心及左房增大，肺动脉增粗\n\n辅助检查\n心脏超声心动图结果\n房间隔中央见一处连续中断，剑突下双房切面测量缺口约2.7cm；三尖瓣口收缩期见中量贩六信号，压差50mmHg。结果提示先心病：（中央型，左向右分流），三尖瓣中度关闭不全 中度肺动脉高压",
            "QA_pairs": [
                {
                    "question": "分析本例病人的诊断依据及进一步检查。",
                    "answer": "（1）症状：\n      活动后心慌、胸闷、呼吸困难。\n（2）体征：\n      无口唇发绀，胸骨左缘第2～3肋间 II-III/6 SM,，P2亢进，第二心音固定分裂，无杵状指（趾）。\n（3）辅助检查：\n      胸片提示右心增大、肺动脉段（心腰）膨突；超声提示右心明显增大，房间隔连续性中断，肺动脉压力增高（中度）。\n（4）进一步检查：\n      病人年龄超过50岁，术前需行冠脉造影，排斥冠心病可能；病人病史中肺部感染病史，术前评估需行肺功能检查，必要时复查肺部CT；大龄房间隔缺损合并肺动脉高压病人，病人虽无口唇发绀、杵状指等症状，术前右心导管评估肺动脉阻力对于术后治疗和效果有指导意义。"
                },
                {
                    "question": "分析本例病人的鉴别诊断。",
                    "answer": "（1）与肺动脉瓣狭窄鉴别诊断：\n      杂音位置和时相与肺动脉狭窄类似，轻度肺动脉瓣狭窄症状和体征与其相似，但重度狭窄病人可有口唇发绀等症状，其杂音更强、更粗糙，区别之处在于P2减弱，没有第二心音固定分裂，胸片虽也显示右室大为主，但心腰（肺动脉段）内陷。\n（2）与动脉导管未闭鉴别诊断：\n      杂音位置与动脉导管未闭相同，但典型动脉导管未闭为连续性隆隆样杂音，向颈背部传导，常扪及连续性震颤，但合并肺动脉高压也可能是收缩期杂音或者杂音消失。\n（3）与瓣膜病鉴别诊断：\n      活动后心慌、胸闷、呼吸困难等症状需与瓣膜病鉴别，各瓣膜区听诊杂音可以与之鉴别。\n明确诊断主要依赖心脏超声影像学结果"
                },
                {
                    "question": "简述本例病人的手术治疗的原则。",
                    "answer": "（1）手术指征及禁忌证：\n      无临床症状、且不伴心脏扩大的小房间隔缺损可以临床随访；有临床症状、影像学资料显示心脏明显扩大、或合并肺动脉高压都是手术指征。对于大龄房间隔缺损合并肺动脉高压的病人，需行右心导管检查了解肺血管阻力，明确手术指征及禁忌证和术后治疗。\n      合并口唇发绀／杵状指（趾），且肺血管阻力大于10 wood单位者，即艾森曼格综合征，为手术禁忌证。\n（2）手术方式选择：\n      目前房间隔缺损手术方式包括介入房间隔缺损封堵手术、体外循环下房间隔缺损修补手术两种方式。"
                }
            ]
        }
    },
    {
        "id": 68,
        "Q1": "我正在为一个患者做初诊。他是46岁的男性，近一年来自觉“勃起不坚”，有时阴茎在射精前变得疲软，不能维持勃起状态而完成性生活。他有糖尿病史3年，否认高血压等病史，否认长期服药史，无外伤病史。我应该怎么进一步询问和检查？",
        "A1": "基于病人的描述和现有信息, 您可以首先进行详细的性功能询问, 包括是否能获得足够硬度的勃起以进行插入、是否能在全过程中保持足够硬度、是否对性生活感到满意等问题。然后再进行体格检查, 特别关注其外生殖器情况及相关反射。\n\n接下来您可以开具实验室检查包括血液和尿液常规、血脂及肝、肾功能、性激素（FSH、LH、PRL、E2、T）5项测试；专科检查包括国际勃起功能评分（IIEF-5）、阴茎硬度测量仪（AVSS-RigiScan）检查，阴茎血管多普勒检查以及阴茎海绵体造影检查。",
        "Q2": "我已经完成了上述的检查，实验室检查显示尿糖+++，空腹血糖12mmol/L。性激素5项正常。国际勃起功能评分（IIEF-5）为11分。阴茎硬度测量仪（AVSS-RigiScan）检查结果表明阴茎诱导勃起欠佳，但动脉灌注无明显异常。阴茎海绵体造影检查提示阴茎背深静脉无明显静脉漏。请帮我做出鉴别诊断和确定最后的诊断。",
        "A2": "根据您提供的信息, 病人的主要问题是勃起不坚并且有糖尿病史3年，而且他在国际勃起功能评分中得到了11分, 说明他可能处于中度ED状态. 阴茎硬度测量仪（AVSS-RigiScan）也证实了这一点. \n\n因此, 结合这些数据, 我们可以得出他可能患有中度的糖尿病性ED. 这个诊断还需要进一步通过心理性ED和其他类型的勃起功能障碍（血管性、外伤性、神经性等）进行鉴别诊断。如果他在RigiScan及多普勒彩超中无异常，可以排除心理性ED；通过询问病史（外伤史、大小便情况等），辅以阴茎血管多普勒检查、阴茎海绵体血管造影、夜间勃起监测（NPT）等检查，也可排除其他类型的器质性ED。",
        "Q3": "那么对于这位患有中度糖尿病性ED的病人，我们应该如何制定治疗方案？",
        "A3": "对于这个病人, 首先要改善他的生活方式并进行适当的性知识宣教. 重点是控制他的血糖水平. 然后可以考虑应用5型磷酸二酯酶抑制剂来帮助改善他的勃起功能. 例如, 可以给予他达那非每日小剂量服用，5mg q.d.. 如果这些保守治疗方法无效, 则需要考虑更为积极的治疗策略, 包括血管手术或阴茎假体植入等. 但这些决策需要在与病人和他的伴侣充分沟通后进行, 并且要考虑到治疗的副作用、费用和他们的偏好。",
        "origin": {
            "id": "68",
            "title": "案例分析-勃起功能障碍",
            "description": "现病史\n（1）病史摘要\n        刘XX，男，46岁，货车司机。近1年来自觉“勃起不坚”，性交时阴茎勉强能插入阴道，但有时阴茎在射精前变得疲软，不能维持勃起状态而完成性生活，病人自诉约一半时候有此现象。近3月来自觉症状加重，前来就诊。有糖尿病史3年，否认高血压等病史，否认长期服药史，无外伤病史。\n（2）主诉\n         阴茎勃起不坚1年余，加重3月余。\n\n体格检查\n生命体征： 体温36.8℃，心率72次/分，呼吸19次/分，血压125/75mmHg。\n       自主体位，神志清楚，全身皮肤及巩膜无黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率72次/分，律齐，未闻及病理性杂音，腹部无异常。外生殖器正常，球海绵体肌反射、提睾肌反射正常。\n\n辅助检查\n（1）实验室检查\n       尿常规：尿糖+++，余指标正常；空腹血糖12mmol/L。\n       血脂及肝、肾功能正常；性激素（FSH、LH、PRL、E2、T）5项正常。\n（2）国际勃起功能评分（IIEF-5）：11分。\n（3）阴茎硬度测量仪（AVSS-RigiScan）检查：\n方法：病人服用西地那非片100mg，45分钟后安装RigiScan记录基础值，然后给予视听觉性刺激，实时连续监测阴茎勃起60分钟并记录勃起情况。\n结果：西地那非诱导下阴茎头部平均硬度（T）55%（正常参考值为50%～100%），阴茎基底部平均硬度（B）56% （正常参考值为55%～100%） ，总勃起时间和次数正常，每次充分勃起时间短，勃起硬度II-III级，角度≤90°。提示阴茎诱导勃起欠佳。\n（4）阴茎血管多普勒检查：提示动脉灌注无明显异常。\n（5）阴茎海绵体造影检查：提示阴茎背深静脉无明显静脉漏。",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史：该病例病史比较简单，主诉为勃起不坚，病情逐渐加重，要点在于鉴别心理性ED与器质性ED，本病例特点为：①勃起不坚，阴茎勉强能插入阴道，有时不能维持勃起状态，且病情逐渐加重；②有糖尿病病史3年。\n   （2）体格检查：体格检查方面此病例无明显阳性体征。\n   （3）实验室检查：尿糖+++，空腹血糖12mmol/L。性激素5项正常。\n   （4）专科检查：主要是IIEF-5评分为11分（中度ED），AVSS-RigiScan检查发现阴茎诱导勃起欠佳，多普勒超声提示动脉灌注无明显异常。阴茎海绵体造影检查：提示阴茎背深静脉无明显静脉漏。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据、鉴别诊断要点。",
                    "answer": "（1）诊断：勃起功能障碍（糖尿病性ED），中度（IIEF-5评分：11分）\n   （2）诊断依据：①病人自觉勃起不坚一年余，加重3月余；②IIEF-5评分为11分，评分8~11分为中度ED；③尿糖+++，空腹血糖12mmol/L；④AVSS-RigiScan检查发现阴茎诱导勃起欠佳。   \n   （3）鉴别诊断：①心理性ED：仅有病人主诉勃起不坚，病人各项检查均在正常范围，RigiScan及多普勒彩超无异常可鉴别；②其他类型勃起功能障碍（血管性、外伤性、神经性等）：通过仔细询问病史（外伤史、大小便情况等），辅以阴茎血管多普勒检查、阴茎海绵体血管造影、夜间勃起监测（NPT）等检查，不难鉴别。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "ED是一种同时影响生理和心理的慢性疾病，其治疗需综合考虑教育程度、社会背景、家庭情况等社会因素，以及疗效、安全性、费用、病人及配偶的偏好。治疗原则是通过个体化的综合治疗，获得满意的性生活。根据指南，ED病人首先治疗原发疾病，正确使用5型磷酸二酯酶抑制剂，大部分病人可获得满意疗效；可配合使用真空勃起装置或体外低能量冲击波治疗等方法；阴茎海绵体血管活性药物注射；保守治疗无效的病人可选择手术治疗，包括血管手术及阴茎假体植入。\n       针对本例病人（糖尿病性ED，中度），在改善生活方式，进行性知识宣教的同时，主要应控制血糖水平、应用5型磷酸二酯酶抑制剂，如他达那非每日小剂量服用，5mg q.d. 。"
                }
            ]
        }
    },
    {
        "id": 69,
        "Q1": "这位病人主诉上腹痛伴胸背部胀痛不适1个月，加重2天。我需要进行初步的鉴别诊断，你能帮助我分析下可能的疾病吗？",
        "A1": "当然可以。根据患者的主诉和年龄，我们首先要考虑的是消化系统的问题。包括但不限于胆囊疾病（如胆囊结石或胆囊炎）、肝脏问题（如肝硬化、肝内外胆管结石等）、十二指肠溃疡、急性胰腺炎等。此外，由于她还有胸部和后背的不适，心血管系统问题也不能排除，比如冠心病。",
        "Q2": "我已经开具了相关检查项目，并且得到了结果。多普勒超声显示左肝内胆管扩张，其内多发结石；CT检查显示肝左外叶萎缩及其内有多发高回声结石影。请你帮我确诊。",
        "A2": "根据您提供的检查结果, 确诊为“左肝外叶胆管多发结石和肝萎缩”。这个诊断主要依据是超声和CT检查结果显示左肝内胆管扩张，其内有多发结石，以及肝左外叶的萎缩。",
        "Q3": "那么对于这种情况，我们应该如何治疗呢？",
        "A3": "针对此患者的情况，推荐进行手术治疗。具体来说，由于肝内胆管结石反复并发感染已经引起局部肝的萎缩、纤维化和功能丧失，因此建议行肝左外叶切除术。这样可以切除病变部分的肝脏，包括结石和感染的病灶、不能切开的狭窄胆管，并可防止病变肝段、肝叶的癌变。同时，在手术后需要给予抗感染等支持性治疗，并做好定期随访。",
        "origin": {
            "id": "69",
            "title": "胆道疾病 案例分析-肝内胆管结石",
            "description": "现病史\n（1）病史摘要\n    王XX，女，62岁，上腹痛伴胸背部胀痛不适1个月，加重2天，无明显黄疸，无发热、无恶心、呕吐、腹泻，无肝炎病史。\n（2）主诉\n    上腹痛伴胸背部胀痛不适1个月，加重2天。\n\n体格检查\n结果 T36.9℃，P76次/分，R18次/分，Bp132/85mmHg。\n    自主体位，神志清楚，皮肤巩膜无黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率76次/分，律齐，未闻及病理性杂音，腹部平软，上腹压痛，肝脾脏未触及，未触及腹部包块，肠鸣音正常。\n\n辅助检查\n（1）实验室检查\n    血常规 WBC 6.46×109/L，N 57.2%,RBC 4.2×109/L，Hb 126g/L，肝肾功能正常。\n（2）多普勒超声检查\n    胆囊大小约9cm×4cm，壁厚约0.2cm，囊内未见异常回声。肝左外叶萎缩，其内胆管扩张伴多发高回声结石影，最大直径直径1.5cm。胆总管管径未见异常，其内未见异常回声。\n（3）CT检查\n    肝左外叶萎缩，其内胆管扩张伴多发高回声结石影，最大直径直径1.5cm。考虑。\n\n辅助检查\nCT提示左外叶肝内胆管多发结石",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例病史比较典型，表现为上腹痛，无黄疸，无寒战及高热，无明显消化道症状。进一步检查主要是针对胆囊及胆管疾病，要考虑到肝内胆管结石是否合并胆囊或胆总管结石的情况。上腹隐痛需考虑胆囊、胆道或胃十二指肠疾病等。\n    本病例特点为：①上腹痛；② 胸背部胀痛不适。\n   （2）体格检查分析：体格检查方面此病例无过多的阳性体征，仅发现上腹压痛。\n   （3）辅助检查分析：本例病人实验室检查肝功能中转氨酶及胆红素指标均正常，可以初步除外胆总管结石。通过B超、CT等检查，进一步证实为肝左外叶胆管扩张伴多发结石。"
                },
                {
                    "question": "简述本例病人的诊断及诊断依据，鉴别诊断要点。",
                    "answer": "（1）诊断：肝左外叶胆管多发结石；肝萎缩。\n   （2）诊断依据：①上腹痛伴胸背不适。②体格检查发现上腹压痛。③实验室检查：血常规白细胞正常，中性粒细胞分数正常；肝功能正常。④多普勒超声：左肝内胆管扩张，其内多发结石。⑤CT：肝左外叶胆管扩张伴多发结石，肝萎缩。\n   （3）鉴别诊断：①肝外胆管结石：腹痛，高热，黄疸。B超，CT等检查可以鉴别。②胆汁淤积性肝硬化：表现为黄疸、腹水、门静脉高压和上消化道出血、肝功能衰竭。③肝内胆管癌：如腹痛为持续性，进行性消瘦，感染难以控制，腹部出现肿物或腹壁瘘管流出黏液样液，应考虑肝胆管癌的可能。体格检查可能仅可触及肿大或不对称的肝，肝区有压痛和叩击痛。肝脏增强CT及MECP检查对鉴别诊断有较大帮助。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "肝内胆管结石反复并发感染，已经引起局部肝的萎缩、纤维化和功能丧失。行肝左外叶切除术，切除病变部分的肝，包括结石和感染的病灶、不能切开的狭窄胆管，去除了结石的再发源地，并可防止病变肝段、肝叶的癌变，是此列患者的首选方法。"
                }
            ]
        }
    },
    {
        "id": 70,
        "Q1": "这位病人80岁，男性，无痛性进行性皮肤巩膜黄染半月余，外院CT提示胰头部肿物，考虑胰腺癌。既往体健，无高血压、糖尿病、心脑血管疾病史。我需要进行鉴别诊断，请问有哪些可能的原因导致这种情况？",
        "A1": "该患者的临床表现和检查结果主要考虑为胰腺癌。但是在鉴别诊断中还需排除以下几种可能：1. 胰头部良性肿物如囊肿或者腺泡细胞增生等；2. 淋巴结转移或者其他器官的恶性肿瘤转移到了胰头部；3. 其他原因导致的胆道阻塞如胆结石或者急慢性胆囊炎等。",
        "Q2": "明白了。那么对于这个患者来说我们应该开具什么样的检查呢?",
        "A2": "针对此患者的情况，可以考虑开具以下检查：\n1. 血液学检查: 如常规血检，肝功能，肾功能，凝血功能等。\n2. 肿瘤标志物检查: 如CA19-9、CEA等。\n3. 影像学检查: 可以进一步行胰腺MRI或者PET-CT扫描来确认是否为胰腺癌及其分期。\n4. 如果条件允许的话，可以考虑进行胰腺活组织穿刺来明确诊断。",
        "Q3": "这位患者的实验室检查结果显示TBIL 262μmol/L，DBIL 136μmol/L，AKP 902U/L，GGT 900U/L，CA19-9 6119U/ml，CEA 9.2ng/ml。CT检查（腹部CT血管成像）提示胰腺头部乏血供肿块, 考虑胰腺癌, 肠系膜上静脉可疑受侵犯（<180度），管腔无明显变形。MRCP提示胆总管及胰管显著扩张, 呈“双管征”。这些结果怎么解读？",
        "A3": "根据您提供的实验室和影像学检查结果：\n1. TBIL和DBIL升高表明存在黄疸情况可能与肝内外胆道阻塞有关；\n2. AKP和GGT升高也提示了胆道阻塞；\n3. CA19-9明显升高，可能与胰腺癌有关，但需要注意CA19-9在其他恶性肿瘤和一些良性疾病（如胆囊炎）中也可升高；\n4. CEA水平在正常范围内，其并不能排除胰腺癌的可能；\n5. CT检查显示胰头部存在肿块，并且血供较差，这是典型的胰腺癌表现。同时肠系膜上静脉受侵犯情况表明肿瘤可能已经开始侵入周围组织；\n6. MRCP显示“双管征”，即胆总管和主胰管扩张，这种情况常见于胰头部肿物引起的梗阻。\n以上结果综合看来，强烈支持该患者为胰腺癌。",
        "origin": {
            "id": "70",
            "title": "案例分析-ERAS路径下胰十二指肠切除术一例",
            "description": "现病史\n（1）病史摘要\n男性，80岁，无痛性进行性皮肤巩膜黄染半月余，外院CT提示胰头部肿物，考虑胰腺癌。既往体健，无高血压、糖尿病、心脑血管疾病史\n（2）主诉\n皮肤巩膜黄染半月余\n\n体格检查\n病人身高 170cm ，体重 53.7kg，T 36.5℃，P 67次/分，R 18次/分，BP 110/74mmHg\n       自主体位，神志清楚，皮肤巩膜重度黄染，全身浅表淋巴结无肿大。两肺呼吸音清晰，未闻及干湿啰音。心率74次/分，律齐，未闻及病理性杂音，腹部平软，肝右肋下未触及，脾脏未触及，未触及腹部包块，肠鸣音活跃。\n\n辅助检查\n（1）实验室检查\nTBIL 262μmol/L，DBIL 136μmol/L，AKP 902U/L，GGT 900U/L，CA19-9 6119U/ml，CEA 9.2ng/ml\n（2）CT检查（腹部CT血管成像）\n胰腺头部乏血供肿块，考虑胰腺癌，肠系膜上静脉可疑受侵犯（<180度），管腔无明显变形\n（3）MRCP\n胆总管及胰管显著扩张，呈“双管征”\n\n辅助检查\n腹部CT血管成像\u000b胰腺头部乏血供肿块，考虑胰腺癌，肠系膜上静脉可疑受侵犯（<180度），管腔无明显变性\n\n辅助检查\nMRCP\u000b胆总管及胰管显著扩张，呈“双管征”\n\n治疗经过\n（1）多学科联合诊治团队（MDT）讨论\n      诊断：胰腺癌（可切除，参考2017版NCCN指南）\n      计划：PTCD穿刺减黄，限期行胰十二指肠切除术\n（2）治疗术式\n      胰十二指肠切除+肠系膜上静脉切除重建+后腹膜淋巴结清扫术\n（3）康复情况\n      病人依从我科制定的ERAS临床路径，恢复顺利，无严重并发症发生，术后7天出院",
            "QA_pairs": [
                {
                    "question": "简述实施加速康复外科ERAS. 对该病人的益处",
                    "answer": "加速康复外科是基于循证医学依据的一系列围术期优化措施，在胰腺癌手术中施行加速康复外科，可以减少病人术后创伤应激反应、促进机体功能恢复，减少术后并发症，促进病人快速康复，降低术后住院日，节约病人住院费用。"
                },
                {
                    "question": "简述该病人需实施的加速康复外科术前项目",
                    "answer": "加速康复外科常见术前主要实施的项目包括术前宣教、不常规行肠道准备、术前缩短禁食时间、术前营养支持、预防性镇痛及预防性抗生素治疗。\n对该病人来说，需施行详细的术前宣教，其内容应包括ERAS各项目的主要内容和目的、麻醉和手术过程、预设的出院标准和随访安排。该病人不需行肠道准备，术前予禁食6小时、禁水2小时。术前详细评估病人营养情况，对于营养不良病人，需标准肠内营养10～14天。该病人80岁，胆道梗阻，术前TBIL 262 μmol/L，可于术前实施胆汁引流。术前1～3天可使用能快速通过血脑屏障的药物进行预防镇痛。预防性抗生素应用时间应在切开皮肤半小时到1小时前或麻醉开始时，推荐静脉给药，且抗菌药物有效覆盖时间应包括整个手术过程。"
                },
                {
                    "question": "简述该病人需实施的加速康复外科术后项目",
                    "answer": "加速康复外科基本的术后项目主要有多模式镇痛、目标导向性补液、预防性抗血栓栓塞、预防恶心呕吐、引流管、胃管导、尿管早期拔除，术后早期进食及早期活动等。\n对于该病人来说，术后需行多模式镇痛，可于手术结束时应用TAP阻滞，术后联合应用PCIA及NSAIDs类针剂5~7天，后续口服NSAIDs类药物续贯镇痛。术后采取目标导向性补液，以控制补液量，可以显著降低肠水肿及吻合口瘘、缩短病人胃排空时间等。在排除出血风险的情况下，建议使用低分子肝素行预防性抗血栓栓塞治疗至术后可独立活动为止，对恶性肿瘤病人，可使用至术后4周。对于预防恶心呕吐的治疗，一般可在麻醉诱导期应用地塞米松，并于手术结束时应用5-HT3受体拮抗剂，高危病人可加用NK-1受体拮抗剂或丁酰苯类药物。\n此外，因该病人接受胰十二指肠切除术，常规留置引流管十分必要，术后第1天的引流液淀粉酶数值对于预测胰瘘十分重要，对于低胰瘘风险病人，该数值低于600U/L时，术后第3天拔除腹腔引流管是安全可行的。同时主张在无出血、无瘘、无感染的情况下早期拔除其余腹腔引流管。术后1~2天予拔除胃管和导尿管。\n建议病人拔除胃管后当天开始进流质食物，逐渐由半流质、软食等过渡到正常饮食，并推荐病人口服营养制剂，有利于病人的尽快恢复。在胰腺切除术的加速康复外科中，推荐病人术后第1天进行床上活动，术后第2天床边坐、下床站立至少1小时，术后第3天达到搀扶行走的目标。"
                }
            ]
        }
    },
    {
        "id": 71,
        "Q1": "这位病人是从高处坠落，有腹痛和右肩痛的症状，体格检查发现他的心率较快，血压偏低，并且腹部有可疑移动性浊音。我怀疑他可能有内脏器官损伤，你认为可能是哪种情况？",
        "A1": "根据您提供的信息，这位患者最可能的诊断是肝脏破裂。原因如下：首先，他有高空坠落史；其次, 症状包括腹痛、右肩痛、心率加速、血压偏低；再者, 体格检查发现右侧季肋部有大面积的皮下出血和阳性的腹膜刺激征；最后, 实验室检查发现血红蛋白偏低并且X线片显示右侧横隔升高。",
        "Q2": "好的，我同意你的观点。那么我们应该进行哪项检查来确认这个诊断呢？",
        "A2": "为了明确诊断，建议首选B超检查，并可在超声引导下行诊断性腹腔穿刺。这样可以直接了解腹腔内是否有积液，以及积液的性质。",
        "Q3": "患者经过抗休克治疗后，意识淡漠，腹部渐膨隆，血压仍不见改善。现在我们应该怎么办？",
        "A3": "这种情况下，可能是因为患者的肝破裂导致的出血未能得到有效控制。对于此类患者，如果他们的身体状态良好，可以考虑观察治疗；但对于此例患者来说，由于生命体征不稳定，并且抗休克治疗后状况加重，高度提示腹腔出血仍在持续。所以应立即进行剖腹探查确定出血部位并止血。",
        "origin": {
            "id": "71",
            "title": "腹部损伤 案例分析-肝破裂",
            "description": "现病史\n（1）病史摘要\n  男性病人，30岁，由5米高处坠落2小时，因腹痛伴右肩痛入院。\n（2）主诉\n  高处坠落2小时，伴腹痛、右肩痛。\n\n体格检查\n（1）生命体征\n      心率 120次/分，血压 70/50mmHg。\n（2）腹部体格检查\n      右侧季肋部可见瘀斑约5cm×8cm，腹膜刺激征阳性，移动性浊音可疑。\n\n辅助检查\n（1）实验室检查\n       血常规检查：血红蛋白80g/L。\n（2）影像学检查\n      腹部X线平片提示右膈升高。",
            "QA_pairs": [
                {
                    "question": "该病人最可能的诊断是\n     A. 肝破裂\n     B. 脾破裂\n     C. 胃破裂\n     D. 腹膜后血肿",
                    "answer": "本病例为青年病人，急性病程。病人高空坠落的受伤史；临床表现为腹痛、血压偏低、心率快、右下胸部有瘀斑，腹膜刺激征阳性，移动性浊音可疑；实验室检查血红蛋白偏低，X线片示右膈升高，符合典型肝破裂特征。所以答案是A。"
                },
                {
                    "question": "为明确诊断，首选哪项检查\n     A. B超\n     B. 腹腔穿刺\n     C. CT\n     D. 胸部X线平片",
                    "answer": "为明确诊断应首先行B超检查，并可在超声引导下行诊断性腹腔穿刺。腹腔穿刺可以直接了解腹腔内积液的性状。所以答案是A。"
                },
                {
                    "question": "该病人入院行积极抗休克治疗后，意识淡漠，腹部渐膨隆，血压仍不见改善，应如何进一步处理\n     A. 立即行CT检查明确诊断\n     B. 立即行胃肠道造影排除胃肠道损伤\n     C. 加快补液速度，适当应用升压药物\n     D. 立即行剖腹探查",
                    "answer": "怀疑肝破裂的病人若状态良好，可考虑观察治疗；但该例病人生命体征不平稳，强求CT检查容易贻误病情，造成意外。积极抗休克治疗后病情加重，高度提示腹腔出血仍在持续，应立即进行剖腹探查确切止血。所以答案是D。"
                }
            ]
        }
    },
    {
        "id": 72,
        "Q1": "这位病人的主诉是右乳无痛性肿块1月余，我需要了解一下这种情况可能是什么疾病？",
        "A1": "根据她的主诉和年龄，考虑可能为乳腺良性肿物如纤维腺瘤、乳腺囊肿等，但也不能排除恶性肿瘤如乳腺癌。因此，建议进行进一步的体格检查和辅助检查以明确诊断。",
        "Q2": "体格检查显示右乳外象限可触及一大小约2cm肿块，质硬，活动度差。多普勒超声检查显示右乳外上像限见一低回声肿块，大小约2.2cm×1.8cm，“蟹足样改变”，BIRADs 4c类。钼靶结果也是BIRADs 4c类。这些结果可能意味着什么？",
        "A2": "\"蟹足样改变\"和\"BIRADS 4c\"都提示较大概率的恶性征象。结合体格检查中的硬质、活动度差等特点，这更加支持了恶性疾病的可能性。具体来说，最有可能是乳腺癌。建议进行B超引导下的粗针穿刺活检，以便获取组织样本进行病理学检查，明确诊断。",
        "Q3": "病理结果提示：浸润性导管癌。这种情况下应该如何治疗？",
        "A3": "浸润性导管癌是最常见的乳腺癌类型。首选的治疗方法通常是手术，可以选择保乳手术或全乳切除术。根据肿块大小和位置、患者年龄及个人意愿等因素决定具体方案。此外，由于未触及腋窝淋巴结肿大，可先行前哨淋巴结活检术，待前哨淋巴结的状态决定是否进行腋窝淋巴结清扫术。\n      术后可能需要放疗、化疗、内分泌治疗和靶向治疗等辅助治疗以降低复发风险，并且需根据免疫组化结果（ER, PR, HER2）来指定具体方案。同时也需要对患者进行健康教育，并制定随访方案监控其恢复情况和可能出现的并发症。",
        "origin": {
            "id": "72",
            "title": "乳房疾病 案例分析-乳腺癌",
            "description": "现病史\n（1）病史摘要\n      王XX，女，42岁，近1个月来感右乳无痛性肿块，无乳房疼痛、乳头溢液等。无乳房手术或放疗史。如乳腺癌家族史。\n（2）主诉\n      右乳无痛性肿块1月余。\n\n体格检查\n结果 T36.9℃，P79次/分，R18次/分，Bp126/75mmHg。\n    右乳外象限可触及一大小约2cm肿块，边界不清，质硬，活动度差。左乳以及双腋窝下未触及可疑肿物，\n    未见双乳头溢液，未见乳头湿疹样改变，未见乳头凹陷，皮肤改变、酒窝征、桔皮症等。\n\n辅助检查\n（1）实验室检查\n      乳腺肿瘤系列CEA，CA12-5, CA15-3, CA19-9均正常。\n（2）多普勒超声检查\n      右乳外上像限见一低回声肿块，大小约2.2cm×1.8cm，肿块边界不清，呈“蟹足样改变”，见少量血流信号，BIRADs 4c类。\n（3）钼靶\n      右乳外上见一肿块大小约2.5cm×2.0cm，见明显的边缘毛刺征和可疑钙化，BIRADs 4c类。\n（4）B超引导下粗针穿刺活检，病理提示：浸润性导管癌。",
            "QA_pairs": [
                {
                    "question": "分析本例病人的病史、体格检查和辅助检查。",
                    "answer": "（1）病史分析：该病例病史比较简单，无痛性右乳肿物，无其他症状。\n   （2）体格检查分析：体格检查方面，右乳肿块的查体表现均符合乳腺癌的典型表现。未触及腋窝淋巴结肿大，考虑为临床腋窝淋巴结阴性。左乳左腋窝未见异常。\n   （3）辅助检查分析：血液学的乳腺肿瘤系列一般不作为乳腺癌的早期诊断工具。最常用的是彩超和钼靶，这例病人的彩超和钼靶均提示乳腺癌可能性大，因此进行了粗针穿刺活检，诊断乳腺癌得到病理学确诊支持。"
                },
                {
                    "question": "给出完整的临床诊断。",
                    "answer": "右乳外上象限浸润性导管癌cT2N0M0,IIA期。"
                },
                {
                    "question": "简述本例病人的治疗原则。",
                    "answer": "手术是目前最主要的治疗手断，病人钼靶有典型的毛刺征改变，导致保乳手术获得阳性切缘可能性增加，此时可考虑进行术前化疗降期后再行保乳手术，若术中残腔边缘病理阳性建议行全乳房切除；也可以直接进行乳腺癌全乳切除术（可考虑联合假体乳房重建术）。腋窝手术方面先行前哨淋巴结活检术，待前哨淋巴结的状态决定是否进行腋窝淋巴结清扫术。\n      待术后病理类型结果、免疫组化结果（ER, PR, HER2）以及淋巴结的状态决定后续的辅助治疗方案，包括放疗，化疗，内分泌治疗和靶向治疗等。"
                }
            ]
        }
    },
    {
        "id": 73,
        "Q1": "这位病人的主要症状是阴茎根部处阴囊皮肤溃疡，并逐渐增大3年。请问我应该如何进行初诊？",
        "A1": "在此情况下，您可以首先进行视诊和触诊。视诊时注意观察皮肤破损面的大小、形态以及周围皮肤表面的颜色变化等。在触诊时，注意感受皮肤质地、是否有分泌物、出血情况以及异味等。",
        "Q2": "对于这种长期反复且无法治愈的阴囊溃疡，我怀疑可能是Paget's disease，也就是阴囊Paget病，请问我应该做哪些检查来确认我的判断？",
        "A2": "您的思路是正确的。对于反复发作且经久不愈的阴囊湿疹，我们需要高度怀疑为阴囊Paget's disease。首先，组织活检是确诊该病最重要的方式。通过活检可以发现增生的表皮内有Paget细胞，呈条索状、巢状或岛屿状弥漫分布，在表层基底层或棘层下部找到Paget细胞，该细胞圆而大，胞质丰富、淡染。其次，为了评估是否有腹股沟淋巴结转移，还需要进行盆腔增强CT检查。",
        "Q3": "如果确诊为阴囊Paget病，请问应该如何治疗？",
        "A3": "针对阴囊Paget病的治疗首选是手术行病灶切除术。手术切除范围应距皮损边缘2cm，深度达深筋膜。如果伴有腹股沟淋巴结转移，则需要行腹股沟淋巴结清扫术。此外值得注意的是，这种疾病对放疗和化疗均不敏感，只能作为姑息性治疗使用。",
        "origin": {
            "id": "73",
            "title": "泌尿、男生殖系统肿瘤 案例分析-阴囊Paget病",
            "description": "现病史\n（1）病史摘要\n病人，男，67岁，3年前发现阴茎根部处阴囊溃疡，伴瘙痒不适，在当地医院就诊，给予外用药膏擦涂，效果不佳。10年来反复就诊，按照皮肤病治疗，一直无效，且破溃面积逐渐增大。1个月前，在上级医院就诊，给予组织活检，病理提示阴囊。\n（2）主诉\n发现阴茎根部处阴囊皮肤溃疡，并逐渐增大3年。\n\n体格检查\n（1）视诊\n阴茎根部及阴囊处可见大小约4cm×5cm的皮肤破损面，在病变左侧可见破溃及结痂，周围皮肤表面泛红。\n（2）触诊\n病变处皮肤较正常皮肤质韧，伴有瘙痒不适，破溃处触之易出血，有分泌物，有异味。\n\n辅助检查\n（1）病理活检\n增生的表皮内有Paget细胞，呈条索状、巢状或岛屿状弥漫分布。在表层的基底层或棘层下部找到Paget细胞，该细胞圆而大，胞质丰富、淡染，胞核大而圆或不整，染色淡，可见丝状分裂。细胞可单个散在，增多时可聚集成巢状，无细胞间桥，真皮内可见明显的炎性细胞浸润。\n（2）CT检查\n盆腔增强CT主要是评估是否有腹股沟淋巴结转移。\n\n辅助检查\n病变图\n免疫组化",
            "QA_pairs": [
                {
                    "question": "简述阴囊Paget病定义。",
                    "answer": "Paget’s disease，又成为阴囊炎性癌、阴囊皮肤湿疹样癌，一种皮肤恶性肿瘤，是乳房外Paget病的表现形式之一，多发生于老年病人。"
                },
                {
                    "question": "简述阴囊Paget病诊断标准。",
                    "answer": "本病极易误诊为皮肤慢性炎症或湿疹，对反复发作的阴囊湿疹经久不愈者，应尽早做组织活检。组织活检是诊断该病的金标准。"
                },
                {
                    "question": "简述阴囊Paget病治疗方法。",
                    "answer": "手术行病灶切除术仍然是首选和有效的治疗方法，手术切除范围应距皮损边缘2cm，深度达深筋膜。伴有腹股沟淋巴结转移者行腹股沟淋巴结清扫术本病对放疗、化疗均不敏感，仅作为姑息性治疗。"
                }
            ]
        }
    }
]
